Fear and Loathing on the Frontline: Decoding the Language of Othering by Russia-Ukraine War Bloggers

Othering, the act of portraying outgroups as fundamentally different from the ingroup, often escalates into framing them as existential threats--fueling intergroup conflict and justifying exclusion and violence. These dynamics are alarmingly pervasive, spanning from the extreme historical examples of genocides against minorities in Germany and Rwanda to the ongoing violence and rhetoric targeting migrants in the US and Europe. While concepts like hate speech and fear speech have been explored in existing literature, they capture only part of this broader and more nuanced dynamic which can often be harder to detect, particularly in online speech and propaganda. To address this challenge, we introduce a novel computational framework that leverages large language models (LLMs) to quantify othering across diverse contexts, extending beyond traditional linguistic indicators of hostility. Applying the model to real-world data from Telegram war bloggers and political discussions on Gab reveals how othering escalates during conflicts, interacts with moral language, and garners significant attention, particularly during periods of crisis. Our framework, designed to offer deeper insights into othering dynamics, combines with a rapid adaptation process to provide essential tools for mitigating othering's adverse impacts on social cohesion.

==> LaTeX/bioweapon_plottable.csv <==
date,Military-Biological Activities,Documentary Evidence and Formal Reports,Involvement of United States,Involvement of Global Entities and High-Profile Individuals,Specific Pathogens and Diseases,Human Rights Violations and Unethical Practices,Safety Violations and Risks,Strategic Location of Laboratories,Information Warfare and Propaganda Accusations,Global Health Threats and Pandemic Potential,Call for International Legal and Political Action
2022-02-25,0.2720331317399921,0.0,0.28167649619342827,0.21219920947041257,0.0,0.018182572475372777,0.021055567600213647,0.19485302252058065,0.0,0.0,0.0
2022-03-01,0.2974562905448116,0.0,0.2537256718978293,0.10309478916350594,0.04176979619912965,0.030009421895355905,0.12376398230938529,0.15018004798998233,0.0,0.0,0.0
2022-03-05,0.26942977536711904,0.015195375607587503,0.21204431379892047,0.06273525587813865,0.06747125245814527,0.09422426161350109,0.15673130552960898,0.07305286478069738,0.029658945502838988,0.015116438121603001,0.00434021134183961
2022-03-09,0.22448894580537265,0.019583563449721328,0.25912583981905774,0.08372169160902972,0.0337767008232299,0.12202494672645652,0.1527644331625294,0.04358616549835877,0.026056683885543205,0.019029673240838516,0.015841355979862293
2022-03-13,0.22305379741620843,0.01227792735158493,0.242690690726235,0.08528920783374873,0.03930828269225039,0.11881928836658752,0.155578987894676,0.07267501912128892,0.02536570505926258,0.02080582564087577,0.0041352678972817495
2022-03-17,0.24989034036618296,0.037921844751899185,0.2617099870785398,0.07892160773900728,0.05069419646478553,0.09518774369734408,0.127488109397694,0.04143584730003748,0.026109140448174573,0.027898487067354826,0.00274269568898027
2022-03-21,0.284154170689135,0.011283797176726564,0.26596627025233643,0.0892950378330784,0.04898698320222298,0.08586587798158873,0.10881998418699408,0.06702973029258362,0.019057167461497354,0.019540980923836777,0.0
2022-03-25,0.303249461306924,0.01013254429184358,0.27086647264651204,0.08668480766353061,0.007259603626189299,0.10663722909938037,0.1258179425023759,0.051459356828011706,0.022503879633704857,0.0036747168685473796,0.01171398553298026
2022-03-29,0.2971944484214378,0.027619338277866504,0.24853551856380623,0.09316079019063246,0.02295543255581429,0.1123332697148369,0.13667949778940575,0.038744602458901226,0.009961972651493622,0.005595061643905462,0.007220067731899783
2022-04-02,0.25570060924570753,0.0,0.2220046087275442,0.13673406598546542,0.020962338282563,0.07728552282741205,0.15295619209096567,0.04078287180901391,0.03575825376929527,0.05781553726203292,0.0
2022-04-06,0.26270736436163816,0.016429631831670167,0.3104562678862274,0.10673241750585927,0.017996201900483202,0.057951552247474065,0.10947495564500904,0.07109285384775124,0.01416965183667351,0.03298910293721398,0.0
2022-04-10,0.21815431004110467,0.0,0.2253726222141234,0.11821381160646494,0.04985155775140373,0.10711395623161205,0.12057032081359263,0.11988920960664605,0.016215623953149617,0.02461858778190293,0.0
2022-04-14,0.3380628911060406,0.013466663794517346,0.28665367152773347,0.06510551787882884,0.037665863832098835,0.08254654333581574,0.10650217625464391,0.04209489122042653,0.0,0.027901781049894738,0.0
2022-04-18,0.24352180264732978,0.055800171229425925,0.3283739766564614,0.04451431357533295,0.048417240291820124,0.0641399423757395,0.14338539440269268,0.05710987987080908,0.0,0.014737278950388556,0.0
2022-04-22,0.3904601378976561,0.0,0.2840407032421742,0.0,0.16638114921681743,0.0,0.0,0.0847249160771542,0.0,0.07439309356619808,0.0
2022-04-26,0.22843168919038068,0.0,0.24740757719589435,0.12489858515971951,0.04217956079453054,0.12017459752379794,0.18022491830656856,0.038641795781854484,0.0,0.018041276047253932,0.0
2022-04-30,0.21902685834805705,0.00660092226007158,0.28355924039040115,0.15787239363380667,0.0378183547423187,0.06432258926871011,0.09179207051158063,0.09516632252493683,0.029755347905740265,0.0,0.014085900414377
2022-05-04,0.22763620378280897,0.0,0.2177060202663602,0.07156708192125164,0.0,0.10084401666830244,0.18937670065383597,0.10225905429336433,0.046749566024109054,0.0438613563899674,0.0
2022-05-08,0.28022494257973074,0.012507911387692559,0.25041642097241523,0.11984864263167141,0.0356586356542805,0.08975577425219541,0.10957490834529841,0.04576487653430062,0.03862354909220599,0.017624338550209118,0.0
2022-05-12,0.258221928340032,0.017745287841194633,0.20996532905328733,0.11639196786282255,0.04008879314835742,0.11298108056828013,0.11428208250563623,0.020235293474031333,0.027390545772670836,0.02548850791554968,0.05720918351813787
2022-05-16,0.23032740074080485,0.010352861140354178,0.2956097913961338,0.09802537837567227,0.056660256362764456,0.0941458507827168,0.10832564379473716,0.06698818209350095,0.027936229827358407,0.005090413119128938,0.006537992366828211
2022-05-20,0.2296682379760676,0.0,0.27515772622477624,0.14151014415815977,0.06707971650689458,0.10239770046667988,0.09576348884668655,0.028491783325454614,0.0,0.059931202495280764,0.0
2022-05-24,0.2692946065095446,0.03767046301141457,0.26094797389817675,0.033910098764689645,0.1199056940387981,0.06739311800557421,0.16065078024906196,0.00873558831053987,0.00905450239138371,0.023685282232551196,0.00875189258826539
2022-05-28,0.192533949525272,0.0,0.3037326787205871,0.2308558842804184,0.0,0.0,0.09062811333165546,0.18224937414206702,0.0,0.0,0.0


==> LaTeX/centrality_ranks_all.csv <==
channel_name,combined_proportion,degree_centrality,betweenness_centrality,closeness_centrality,eigenvector_centrality,degree_centrality_rank,betweenness_centrality_rank,closeness_centrality_rank,eigenvector_centrality_rank,combined_proportion_rank
ASupersharij,0.03683716564992961,0.00211118930330753,9.655221972227453e-05,0.007467557328452196,3.903368398819038e-05,12.0,31.0,22.0,24.0,22.0
AleksandrSemchenko,0.1266686443191931,0.007741027445460943,6.079167946926221e-06,0.0003518648838845883,6.764571913275259e-16,37.0,11.0,6.0,6.0,70.0
AlexeyZhuravko,0.1876107400845032,0.007389162561576354,9.829089479405168e-06,0.0003518648838845883,6.764571913275259e-16,36.0,13.0,6.0,6.0,75.0
DailyWar,0.13650497512437812,0.017945109078114006,0.0006184360372171972,0.012614779557035218,0.05696834223406016,60.0,60.0,53.0,66.0,72.0
DmitriySteshin,0.0683111954459203,0.0017593244194229415,3.93989553082039e-06,0.007714602809912298,6.601838056814612e-05,8.5,8.0,23.0,25.0,43.0
DonbassYasinovatayanaliniiOgnia,0.021555795439211982,0.0031667839549612948,1.4867530304982605e-06,0.0003518648838845883,6.764571913275259e-16,17.5,6.0,6.0,6.0,10.0
HersonVestnik,0.08204950666435866,0.0017593244194229415,2.973506060996521e-07,0.0003518648838845883,6.764571913275259e-16,8.5,2.0,6.0,6.0,48.0
Ivorytowers,0.03807615230460922,0.015482054890921885,2.8235917970879466e-05,0.000676663238239593,2.0171202577904443e-10,57.0,18.0,13.0,19.5,25.0
KlymenkoTime,0.04709257747767802,0.02112676056338028,5.0301810865191146e-05,0.01584507042253521,0.1282110784468072,63.0,25.0,68.0,76.0,31.0
LastOfRus,0.0037643932683790967,0.0007037297677691766,2.477921717497101e-07,0.0003518648838845883,6.764571913275259e-16,1.5,1.0,6.0,6.0,3.0
NeoficialniyBeZsonoV,0.1441073512252042,0.011259676284306826,0.0010430242495354843,0.012984131210732195,0.03459305134431631,48.5,65.0,60.0,64.0,73.0
PatrickLancaterNewsToday,0.08910386965376782,0.0031667839549612948,4.8245761577476e-05,0.009209192104736573,0.0003965839102844506,17.5,24.0,35.5,36.5,54.0
RVvoenkor,0.08787807245350332,0.05277973258268825,0.019419329778170007,0.037434767906266854,0.11148669312647722,75.0,76.0,76.0,75.0,52.0
Ratnik2nd,0.08485401459854014,0.013370865587614356,0.0001209155715504151,0.010257925725204795,0.011707249684109557,54.0,32.0,41.0,53.0,50.0
RossiyaNeEvropa,0.1499811106913487,0.017241379310344827,0.0007396854041314409,0.01104397367349635,0.001150915796565636,59.0,61.0,44.0,41.0,74.0
Segodnya_life,0.11168727562824092,0.02112676056338028,0.0003018108651911469,0.012676056338028168,0.07510431228298425,63.0,46.5,56.5,70.5,67.0
SergeyKolyasnikov,0.09569341680895466,0.011963406052076003,0.0005247290473053921,0.008924077798088383,0.00019621656690604162,50.0,58.0,30.5,31.0,62.0
Sladkov_plus,0.09194711538461539,0.0031667839549612948,6.921602332739097e-05,0.012784680202452913,0.06827900800788526,17.5,28.0,58.0,67.0,57.0
SolovievLive,0.09430716723549488,0.02076002814919071,0.00014482626464864723,0.001055594651653765,4.4332264667981166e-11,61.0,35.0,20.0,17.0,59.0
SonOfMonarchy,0.11440050750687249,0.0017593244194229415,6.384778292084195e-05,0.0088555364939556,0.000196216566905399,8.5,26.0,26.5,28.0,69.0
T34newsfeed,0.10451680672268908,0.01020408163265306,0.001357068047506242,0.014376444532581283,0.004805947940383112,47.0,67.0,66.0,50.0,65.0
VladimirKarasyov,0.09403723780344096,0.03131597466572836,0.0003281759522653161,0.009150721043754119,0.0003305655297163383,71.0,48.0,33.5,34.5,58.0
alexanyan_rus,0.06812291743798593,0.004574243490499648,0.00028989619159951494,0.009481832660468906,0.0024729840365749923,26.5,45.0,37.0,45.0,42.0
apleonkov,0.09000190077931952,0.028501055594651655,0.0023337128236475056,0.011438401304692649,0.0013292333591294688,70.0,68.0,46.0,43.0,56.0
astramilitarum,0.0741901776384535,0.025686136523574946,0.00023102490146131304,0.009150721043754119,0.0003305655297163383,68.0,42.0,33.5,34.5,46.0
barantchik,0.12877762742444746,0.004574243490499648,0.00012778240037113474,0.0088555364939556,0.000196216566905399,26.5,33.0,26.5,28.0,71.0
belvestnik,0.08419933868682097,0.04081632653061224,0.0026959788286368457,0.008814914766919105,0.000196216566905399,73.0,69.0,24.0,28.0,49.0
bloodysx,0.016014926533468088,0.00211118930330753,7.4337651524913025e-06,0.0008444757213230121,2.0171202577904443e-10,12.0,12.0,18.0,19.5,7.0
boris_rozhin,0.061011581333250534,0.03166783954961295,0.00417040504780615,0.016710012340768392,0.08450399668968116,72.0,70.0,72.0,72.0,37.0
cmiye,0.09477577438742488,0.011259676284306826,0.0005071191763637076,0.008924077798088383,0.00023525025089419816,48.5,57.0,30.5,33.0,61.0
dimsmirnov175,0.07185312376172236,0.00422237860661506,0.00013058647451209723,0.016525320045296676,0.03268643819606557,24.5,34.0,71.0,63.0,45.0
dr_alex_sosnowski,0.06648800408371618,0.014778325123152709,7.696837841498911e-05,0.0007916959887403238,4.4332230845121596e-11,56.0,29.0,15.0,16.0,40.0
dumayem,0.035905378766544635,0.009500351864883884,0.0003387318987818537,0.014269688756349245,0.004577181186701036,45.5,49.0,64.0,48.0,20.0
dva_majors,0.04535398230088496,0.0063335679099225895,5.401869344143681e-06,0.0008042625917362018,4.433158821078984e-11,31.5,10.0,17.0,15.0,29.0
dvish_alive,0.036976911976911976,0.028169014084507043,0.0005030181086519115,0.025150905432595575,1.878261911785386e-06,69.0,56.0,75.0,23.0,23.0
extra_vaganza,0.03804994054696789,0.0007037297677691766,4.955843434994202e-07,0.0004691531785127844,6.4601661771778715e-15,1.5,3.5,12.0,12.0,24.0
fcpeshka,0.012795275590551181,0.007037297677691766,4.212466919745071e-06,0.0003518648838845883,6.764571913275259e-16,34.0,9.0,6.0,6.0,6.0
ghost_of_novorossia,0.10506329113924051,0.007037297677691766,0.0008778017034885835,0.012670229137505703,0.016778045122639,34.0,62.0,54.5,59.0,66.0
greenserpent,0.00242306760358614,0.001055594651653765,4.955843434994202e-07,0.0003518648838845883,6.764571913275259e-16,3.0,3.5,6.0,6.0,1.0
grey_zone,0.01951779563719862,0.009500351864883884,0.0005679986826038007,0.012670229137505703,0.04351266101921074,45.5,59.0,54.5,65.0,9.0
grishkafilippov,0.06328218522146044,0.0031667839549612948,3.388155688658211e-05,0.011622891648316723,0.004200816295370494,17.5,22.0,47.0,46.0,38.0
indeec1937,0.0032236172378690194,0.00211118930330753,2.725713889246811e-06,0.0007916959887403238,7.102800508939021e-15,12.0,7.0,15.0,13.5,2.0
infantmilitario,0.011378923766816143,0.0063335679099225895,0.000358823714041226,0.012458262835581775,0.01505635187714491,31.5,50.0,52.0,56.0,5.0
krasniydom,0.025145243282498186,0.009148486980999296,0.0002323945431915915,0.0009774024552349676,2.2387810737874564e-10,42.5,43.0,19.0,21.0,13.0
maksnazar,0.025585779692970642,0.22535211267605634,0.006086519114688128,0.014084507042253521,0.10621353702330068,76.0,72.0,61.5,74.0,14.0
mardanaka,0.05896193771626298,0.00422237860661506,0.00023428749838935088,0.0088555364939556,0.000196216566905399,24.5,44.0,26.5,28.0,35.0
mig41,0.059868045939561784,0.023926812104152005,0.005626049934406236,0.022607663755157235,0.08692573037812307,67.0,71.0,74.0,73.0,36.0
mikayelbad,0.06693108577094695,0.009148486980999296,0.00019030438790377735,0.0003518648838845883,6.764571913275259e-16,42.5,40.0,6.0,6.0,41.0
mosiychuk72,0.08966528218910334,0.014084507042253521,0.0003018108651911469,0.012676056338028168,0.07510431228298425,55.0,46.5,56.5,70.5,55.0
news_forfree,0.06648689643549338,0.009148486980999296,0.0004139493197858166,0.0088555364939556,0.000196216566905399,42.5,52.0,26.5,28.0,39.0
obrazbuduschego2,0.04722127514490283,0.0014074595355383533,3.146960581221318e-05,0.01423445495695085,0.0045771811867003935,5.0,19.0,63.0,47.0,32.0
olegtsarov,0.054249547920433995,0.0028149190710767065,3.460830665437617e-05,0.00906439348673757,0.00042498332059454373,14.0,23.0,32.0,38.0,34.0
olgakormukhina,0.024184683034078416,0.007037297677691766,3.193215119947931e-05,0.010980865252504943,0.0011444323170877182,34.0,20.0,43.0,40.0,11.0
ontnews,0.03419683834778174,0.003518648838845883,0.00018782646618628024,0.008869160396253992,0.00023525025089355555,22.0,39.0,29.0,32.0,18.0
regnum_na,0.07615165821188752,0.04292751583391977,0.007713112084029708,0.010939192139592211,0.0009872494341705096,74.0,73.0,42.0,39.0,47.0
riafan_everywhere,0.03662905248074512,0.0017593244194229415,0.00018245350592884072,0.010149567354868124,0.01146812703653445,8.5,36.0,40.0,52.0,21.0
rsotmdivision,0.02856279280640774,0.0031667839549612948,6.554515929732748e-05,0.010043474316315497,0.005616419349506535,17.5,27.0,39.0,51.0,15.0
rus_demiurge,0.11416359699687878,0.012315270935960592,0.008966986187699609,0.014340682232748992,0.004773397753605759,51.5,74.0,65.0,49.0,68.0
rusich_army,0.04261501210653753,0.005629838142153413,3.369973535796057e-05,0.009490086762922909,0.0024729840365743496,29.5,21.0,38.0,44.0,27.0
russ_orientalist,0.025026624068157616,0.003518648838845883,0.00019565256894404223,0.015210961101754867,0.0190151770817723,22.0,41.0,67.0,60.0,12.0
rybar,0.04143024848366269,0.008796622097114707,0.00046112058227856567,0.012925906407096625,0.028967106906539402,40.0,54.0,59.0,62.0,26.0
sashakots,0.08901665344964314,0.02287121745249824,0.0012473228880601698,0.016103224183142723,0.07156530410799267,66.0,66.0,69.0,68.0,53.0
sddonbassa,0.10201176106468586,0.0031667839549612948,1.665163394158052e-05,0.009209192104736573,0.0003965839102844506,17.5,17.0,35.5,36.5,64.0
sorok40russia,0.09433122020223189,0.021815622800844474,0.014094952537107958,0.0206629184858964,0.023047643062401868,65.0,75.0,73.0,61.0,60.0
sowa_expert,0.04431871758604432,0.003518648838845883,1.3628569446234054e-06,0.0003518648838845883,6.764571913275259e-16,22.0,5.0,6.0,6.0,28.0
strelkovii,0.04659661946094107,0.0014074595355383533,0.00018336620709478543,0.0003518648838845883,6.764571913275259e-16,5.0,38.0,6.0,6.0,30.0
togarma301,0.06870229007633588,0.009148486980999296,1.4867530304982605e-05,0.0007916959887403238,7.102800508939021e-15,42.5,16.0,15.0,13.5,44.0
ua_tribunal,0.5069312313128568,0.00844475721323012,0.0004673360359199532,0.012405473586278462,0.016778045122631934,38.5,55.0,51.0,57.0,76.0
ukrain1an_news,0.033698888808192315,0.02112676056338028,0.00040241448692152917,0.014084507042253521,1.8313053639907522e-07,63.0,51.0,61.5,22.0,17.0
ukrainian_guide,0.09981142241379311,0.00844475721323012,0.00042262400346248266,0.012397751091537838,0.01677804512263836,38.5,53.0,50.0,58.0,63.0
vizioner_rf,0.03572846367606193,0.0014074595355383533,8.063157268735566e-05,0.011107811671609047,0.0012224996673311456,5.0,30.0,45.0,42.0,19.0
vladimirlegoyda,0.005930318754633061,0.005629838142153413,1.1695790506586316e-05,0.0011259676284306826,8.866317642157969e-11,29.5,15.0,21.0,18.0,4.0
vladlentatarsky,0.053916464190674536,0.005277973258268825,0.00018288419232259615,0.01196048601154584,0.014248262825377377,28.0,37.0,49.0,55.0,33.0
voenacher,0.028744029221691485,0.012315270935960592,0.0009404437522282544,0.011813430855666178,0.012455098090912825,51.5,64.0,48.0,54.0,16.0
wargonzo,0.08581340149716998,0.012667135819845179,0.0009077739902404647,0.016239307767789,0.07254436529797523,53.0,63.0,70.0,69.0,51.0
zlochan,0.018257892734880182,0.015833919774806474,1.1150647728736954e-05,0.0003518648838845883,6.764571913275259e-16,58.0,14.0,6.0,6.0,8.0


==> LaTeX/centrality_ranks_only_russian.csv <==
degree_centrality_rank,betweenness_centrality_rank,combined_proportion_rank
12.0,30.0,20.0
37.0,11.0,64.0
36.0,13.0,69.0
59.0,55.0,66.0
8.5,8.0,39.0
17.5,6.0,10.0
8.5,2.0,44.0
56.0,18.0,22.0
1.5,1.0,3.0
48.5,60.0,67.0
17.5,24.0,50.0
70.0,70.0,48.0
54.0,31.0,46.0
58.0,56.0,68.0
50.0,53.0,57.0
17.5,27.0,52.0
60.0,34.0,54.0
8.5,25.0,63.0
47.0,62.0,60.0
66.0,45.0,53.0
26.5,44.0,38.0
65.0,63.0,51.0
64.0,41.0,42.0
26.5,32.0,65.0
68.0,64.0,45.0
12.0,12.0,7.0
67.0,65.0,33.0
48.5,52.0,56.0
24.5,33.0,41.0
55.0,28.0,36.0
45.5,46.0,18.0
31.5,10.0,26.0
1.5,3.5,21.0
34.0,9.0,6.0
34.0,57.0,61.0
3.0,3.5,1.0
45.5,54.0,9.0
17.5,22.0,34.0
12.0,7.0,2.0
31.5,47.0,5.0
42.5,42.0,13.0
24.5,43.0,31.0
63.0,66.0,32.0
42.5,39.0,37.0
42.5,48.0,35.0
5.0,19.0,28.0
14.0,23.0,30.0
34.0,20.0,11.0
22.0,38.0,16.0
69.0,67.0,43.0
8.5,35.0,19.0
17.5,26.0,14.0
51.5,68.0,62.0
29.5,21.0,24.0
22.0,40.0,12.0
40.0,50.0,23.0
62.0,61.0,49.0
17.5,17.0,59.0
61.0,69.0,55.0
22.0,5.0,25.0
5.0,37.0,27.0
42.5,16.0,40.0
38.5,51.0,70.0
38.5,49.0,58.0
5.0,29.0,17.0
29.5,15.0,4.0
28.0,36.0,29.0
51.5,59.0,15.0
53.0,58.0,47.0
57.0,14.0,8.0


==> LaTeX/filtered_metrics_by_class.csv <==
Class,Threshold,Accuracy
Threats to Culture or Identity,0,0.36474
Threats to Survival or Physical Security,0,0.22492
Vilification/Villainization,0,0.41337
Explicit Dehumanization,0,0.10638
Threats to Culture or Identity,1,0.3921
Threats to Survival or Physical Security,1,0.41945
Vilification/Villainization,1,0.48936
Explicit Dehumanization,1,0.38298
Threats to Culture or Identity,2,0.41337
Threats to Survival or Physical Security,2,0.55015
Vilification/Villainization,2,0.50152
Explicit Dehumanization,2,0.49544
Threats to Culture or Identity,3,0.44073
Threats to Survival or Physical Security,3,0.62006
Vilification/Villainization,3,0.51672
Explicit Dehumanization,3,0.62006
Threats to Culture or Identity,4,0.47112
Threats to Survival or Physical Security,4,0.65653
Vilification/Villainization,4,0.54407
Explicit Dehumanization,4,0.68085
Threats to Culture or Identity,5,0.52888
Threats to Survival or Physical Security,5,0.70213
Vilification/Villainization,5,0.55623
Explicit Dehumanization,5,0.71429
Threats to Culture or Identity,6,0.55623
Threats to Survival or Physical Security,6,0.71733
Vilification/Villainization,6,0.57751
Explicit Dehumanization,6,0.73556
Threats to Culture or Identity,7,0.56839
Threats to Survival or Physical Security,7,0.7538
Vilification/Villainization,7,0.58967
Explicit Dehumanization,7,0.75684
Threats to Culture or Identity,8,0.58663
Threats to Survival or Physical Security,8,0.77204
Vilification/Villainization,8,0.59574
Explicit Dehumanization,8,0.78116
Threats to Culture or Identity,9,0.61398
Threats to Survival or Physical Security,9,0.79939
Vilification/Villainization,9,0.61702
Explicit Dehumanization,9,0.79027
Threats to Culture or Identity,10,0.63222
Threats to Survival or Physical Security,10,0.82067
Vilification/Villainization,10,0.64134
Explicit Dehumanization,10,0.79939
Threats to Culture or Identity,11,0.6535
Threats to Survival or Physical Security,11,0.83283
Vilification/Villainization,11,0.67173
Explicit Dehumanization,11,0.80851
Threats to Culture or Identity,12,0.66869
Threats to Survival or Physical Security,12,0.84498
Vilification/Villainization,12,0.68389
Explicit Dehumanization,12,0.82675
Threats to Culture or Identity,13,0.70821
Threats to Survival or Physical Security,13,0.85106
Vilification/Villainization,13,0.69605
Explicit Dehumanization,13,0.83283
Threats to Culture or Identity,14,0.72036
Threats to Survival or Physical Security,14,0.84802
Vilification/Villainization,14,0.71733
Explicit Dehumanization,14,0.84498
Threats to Culture or Identity,15,0.73556
Threats to Survival or Physical Security,15,0.84802
Vilification/Villainization,15,0.73556
Explicit Dehumanization,15,0.8541
Threats to Culture or Identity,16,0.74772
Threats to Survival or Physical Security,16,0.84802
Vilification/Villainization,16,0.74164
Explicit Dehumanization,16,0.86018
Threats to Culture or Identity,17,0.75076
Threats to Survival or Physical Security,17,0.86018
Vilification/Villainization,17,0.74164
Explicit Dehumanization,17,0.86018
Threats to Culture or Identity,18,0.76292
Threats to Survival or Physical Security,18,0.85106
Vilification/Villainization,18,0.75684
Explicit Dehumanization,18,0.86626
Threats to Culture or Identity,19,0.769
Threats to Survival or Physical Security,19,0.85714
Vilification/Villainization,19,0.78116
Explicit Dehumanization,19,0.87234
Threats to Culture or Identity,20,0.78116
Threats to Survival or Physical Security,20,0.8541
Vilification/Villainization,20,0.77508
Explicit Dehumanization,20,0.88146
Threats to Culture or Identity,21,0.79027
Threats to Survival or Physical Security,21,0.86018
Vilification/Villainization,21,0.78419
Explicit Dehumanization,21,0.87842
Threats to Culture or Identity,22,0.79331
Threats to Survival or Physical Security,22,0.86018
Vilification/Villainization,22,0.79635
Explicit Dehumanization,22,0.88146
Threats to Culture or Identity,23,0.81763
Threats to Survival or Physical Security,23,0.8541
Vilification/Villainization,23,0.79939
Explicit Dehumanization,23,0.89058
Threats to Culture or Identity,24,0.82371
Threats to Survival or Physical Security,24,0.85714
Vilification/Villainization,24,0.79939
Explicit Dehumanization,24,0.89058
Threats to Culture or Identity,25,0.84498
Threats to Survival or Physical Security,25,0.86322
Vilification/Villainization,25,0.79635
Explicit Dehumanization,25,0.89362
Threats to Culture or Identity,26,0.85714
Threats to Survival or Physical Security,26,0.86018
Vilification/Villainization,26,0.80547
Explicit Dehumanization,26,0.89362
Threats to Culture or Identity,27,0.85714
Threats to Survival or Physical Security,27,0.86018
Vilification/Villainization,27,0.80851
Explicit Dehumanization,27,0.89362
Threats to Culture or Identity,28,0.86322
Threats to Survival or Physical Security,28,0.86018
Vilification/Villainization,28,0.80851
Explicit Dehumanization,28,0.89058
Threats to Culture or Identity,29,0.86018
Threats to Survival or Physical Security,29,0.85714
Vilification/Villainization,29,0.80851
Explicit Dehumanization,29,0.89362
Threats to Culture or Identity,30,0.86018
Threats to Survival or Physical Security,30,0.86626
Vilification/Villainization,30,0.80851
Explicit Dehumanization,30,0.89362
Threats to Culture or Identity,31,0.86018
Threats to Survival or Physical Security,31,0.8693
Vilification/Villainization,31,0.81155
Explicit Dehumanization,31,0.89666
Threats to Culture or Identity,32,0.86322
Threats to Survival or Physical Security,32,0.86626
Vilification/Villainization,32,0.81459
Explicit Dehumanization,32,0.89666
Threats to Culture or Identity,33,0.8541
Threats to Survival or Physical Security,33,0.86322
Vilification/Villainization,33,0.81763
Explicit Dehumanization,33,0.90274
Threats to Culture or Identity,34,0.8541
Threats to Survival or Physical Security,34,0.86322
Vilification/Villainization,34,0.82067
Explicit Dehumanization,34,0.8997
Threats to Culture or Identity,35,0.85106
Threats to Survival or Physical Security,35,0.86018
Vilification/Villainization,35,0.82371
Explicit Dehumanization,35,0.8997
Threats to Culture or Identity,36,0.84498
Threats to Survival or Physical Security,36,0.85714
Vilification/Villainization,36,0.81155
Explicit Dehumanization,36,0.8997
Threats to Culture or Identity,37,0.83891
Threats to Survival or Physical Security,37,0.8541
Vilification/Villainization,37,0.81459
Explicit Dehumanization,37,0.90274
Threats to Culture or Identity,38,0.83587
Threats to Survival or Physical Security,38,0.85106
Vilification/Villainization,38,0.81155
Explicit Dehumanization,38,0.90274
Threats to Culture or Identity,39,0.82675
Threats to Survival or Physical Security,39,0.84802
Vilification/Villainization,39,0.80547
Explicit Dehumanization,39,0.90578
Threats to Culture or Identity,40,0.82675
Threats to Survival or Physical Security,40,0.84498
Vilification/Villainization,40,0.81459
Explicit Dehumanization,40,0.90578
Threats to Culture or Identity,41,0.82371
Threats to Survival or Physical Security,41,0.85106
Vilification/Villainization,41,0.81459
Explicit Dehumanization,41,0.90578
Threats to Culture or Identity,42,0.82979
Threats to Survival or Physical Security,42,0.84802
Vilification/Villainization,42,0.80547
Explicit Dehumanization,42,0.90578
Threats to Culture or Identity,43,0.83283
Threats to Survival or Physical Security,43,0.85106
Vilification/Villainization,43,0.79939
Explicit Dehumanization,43,0.90578
Threats to Culture or Identity,44,0.82675
Threats to Survival or Physical Security,44,0.85106
Vilification/Villainization,44,0.80243
Explicit Dehumanization,44,0.90578
Threats to Culture or Identity,45,0.83283
Threats to Survival or Physical Security,45,0.84802
Vilification/Villainization,45,0.80243
Explicit Dehumanization,45,0.90578
Threats to Culture or Identity,46,0.83283
Threats to Survival or Physical Security,46,0.84802
Vilification/Villainization,46,0.79939
Explicit Dehumanization,46,0.90578
Threats to Culture or Identity,47,0.83283
Threats to Survival or Physical Security,47,0.84498
Vilification/Villainization,47,0.78419
Explicit Dehumanization,47,0.8997
Threats to Culture or Identity,48,0.83283
Threats to Survival or Physical Security,48,0.84195
Vilification/Villainization,48,0.77812
Explicit Dehumanization,48,0.8997
Threats to Culture or Identity,49,0.82979
Threats to Survival or Physical Security,49,0.83891
Vilification/Villainization,49,0.77508
Explicit Dehumanization,49,0.8997
Threats to Culture or Identity,50,0.82979
Threats to Survival or Physical Security,50,0.83891
Vilification/Villainization,50,0.77812
Explicit Dehumanization,50,0.89666
Threats to Culture or Identity,51,0.83283
Threats to Survival or Physical Security,51,0.83891
Vilification/Villainization,51,0.77812
Explicit Dehumanization,51,0.89666
Threats to Culture or Identity,52,0.82979
Threats to Survival or Physical Security,52,0.83891
Vilification/Villainization,52,0.769
Explicit Dehumanization,52,0.89666
Threats to Culture or Identity,53,0.82371
Threats to Survival or Physical Security,53,0.83891
Vilification/Villainization,53,0.76292
Explicit Dehumanization,53,0.89666
Threats to Culture or Identity,54,0.82067
Threats to Survival or Physical Security,54,0.82979
Vilification/Villainization,54,0.75076
Explicit Dehumanization,54,0.89666
Threats to Culture or Identity,55,0.81763
Threats to Survival or Physical Security,55,0.82979
Vilification/Villainization,55,0.74772
Explicit Dehumanization,55,0.89666
Threats to Culture or Identity,56,0.81459
Threats to Survival or Physical Security,56,0.82979
Vilification/Villainization,56,0.74164
Explicit Dehumanization,56,0.89666
Threats to Culture or Identity,57,0.80851
Threats to Survival or Physical Security,57,0.82371
Vilification/Villainization,57,0.7386
Explicit Dehumanization,57,0.90274
Threats to Culture or Identity,58,0.80243
Threats to Survival or Physical Security,58,0.82371
Vilification/Villainization,58,0.73556
Explicit Dehumanization,58,0.90274
Threats to Culture or Identity,59,0.80243
Threats to Survival or Physical Security,59,0.82371
Vilification/Villainization,59,0.73556
Explicit Dehumanization,59,0.90274
Threats to Culture or Identity,60,0.80243
Threats to Survival or Physical Security,60,0.82371
Vilification/Villainization,60,0.73252
Explicit Dehumanization,60,0.90274
Threats to Culture or Identity,61,0.79027
Threats to Survival or Physical Security,61,0.82067
Vilification/Villainization,61,0.7234
Explicit Dehumanization,61,0.90274
Threats to Culture or Identity,62,0.78419
Threats to Survival or Physical Security,62,0.82067
Vilification/Villainization,62,0.71733
Explicit Dehumanization,62,0.90274
Threats to Culture or Identity,63,0.78116
Threats to Survival or Physical Security,63,0.82067
Vilification/Villainization,63,0.70213
Explicit Dehumanization,63,0.8997
Threats to Culture or Identity,64,0.77812
Threats to Survival or Physical Security,64,0.81763
Vilification/Villainization,64,0.69605
Explicit Dehumanization,64,0.8997
Threats to Culture or Identity,65,0.769
Threats to Survival or Physical Security,65,0.81763
Vilification/Villainization,65,0.69605
Explicit Dehumanization,65,0.8997
Threats to Culture or Identity,66,0.76292
Threats to Survival or Physical Security,66,0.81763
Vilification/Villainization,66,0.68997
Explicit Dehumanization,66,0.8997
Threats to Culture or Identity,67,0.75988
Threats to Survival or Physical Security,67,0.81763
Vilification/Villainization,67,0.68997
Explicit Dehumanization,67,0.8997
Threats to Culture or Identity,68,0.75684
Threats to Survival or Physical Security,68,0.81763
Vilification/Villainization,68,0.68693
Explicit Dehumanization,68,0.8997
Threats to Culture or Identity,69,0.75684
Threats to Survival or Physical Security,69,0.81459
Vilification/Villainization,69,0.68085
Explicit Dehumanization,69,0.8997
Threats to Culture or Identity,70,0.74772
Threats to Survival or Physical Security,70,0.81459
Vilification/Villainization,70,0.67781
Explicit Dehumanization,70,0.8997
Threats to Culture or Identity,71,0.74164
Threats to Survival or Physical Security,71,0.81459
Vilification/Villainization,71,0.67477
Explicit Dehumanization,71,0.8997
Threats to Culture or Identity,72,0.73252
Threats to Survival or Physical Security,72,0.81155
Vilification/Villainization,72,0.67477
Explicit Dehumanization,72,0.8997
Threats to Culture or Identity,73,0.72644
Threats to Survival or Physical Security,73,0.81155
Vilification/Villainization,73,0.66869
Explicit Dehumanization,73,0.8997
Threats to Culture or Identity,74,0.72036
Threats to Survival or Physical Security,74,0.81155
Vilification/Villainization,74,0.66261
Explicit Dehumanization,74,0.8997
Threats to Culture or Identity,75,0.72036
Threats to Survival or Physical Security,75,0.81155
Vilification/Villainization,75,0.6535
Explicit Dehumanization,75,0.89666
Threats to Culture or Identity,76,0.72036
Threats to Survival or Physical Security,76,0.80851
Vilification/Villainization,76,0.65046
Explicit Dehumanization,76,0.89666
Threats to Culture or Identity,77,0.71429
Threats to Survival or Physical Security,77,0.80851
Vilification/Villainization,77,0.64742
Explicit Dehumanization,77,0.89666
Threats to Culture or Identity,78,0.71125
Threats to Survival or Physical Security,78,0.80851
Vilification/Villainization,78,0.64134
Explicit Dehumanization,78,0.89666
Threats to Culture or Identity,79,0.71125
Threats to Survival or Physical Security,79,0.80851
Vilification/Villainization,79,0.6383
Explicit Dehumanization,79,0.89362
Threats to Culture or Identity,80,0.71125
Threats to Survival or Physical Security,80,0.80547
Vilification/Villainization,80,0.63526
Explicit Dehumanization,80,0.89362
Threats to Culture or Identity,81,0.70517
Threats to Survival or Physical Security,81,0.80243
Vilification/Villainization,81,0.63526
Explicit Dehumanization,81,0.89362
Threats to Culture or Identity,82,0.70213
Threats to Survival or Physical Security,82,0.79939
Vilification/Villainization,82,0.62918
Explicit Dehumanization,82,0.89666
Threats to Culture or Identity,83,0.69909
Threats to Survival or Physical Security,83,0.79635
Vilification/Villainization,83,0.6231
Explicit Dehumanization,83,0.89666
Threats to Culture or Identity,84,0.69605
Threats to Survival or Physical Security,84,0.79635
Vilification/Villainization,84,0.62006
Explicit Dehumanization,84,0.89362
Threats to Culture or Identity,85,0.68997
Threats to Survival or Physical Security,85,0.79635
Vilification/Villainization,85,0.61094
Explicit Dehumanization,85,0.89362
Threats to Culture or Identity,86,0.68693
Threats to Survival or Physical Security,86,0.79635
Vilification/Villainization,86,0.6079
Explicit Dehumanization,86,0.89362
Threats to Culture or Identity,87,0.68693
Threats to Survival or Physical Security,87,0.79027
Vilification/Villainization,87,0.60182
Explicit Dehumanization,87,0.89362
Threats to Culture or Identity,88,0.68085
Threats to Survival or Physical Security,88,0.78419
Vilification/Villainization,88,0.59878
Explicit Dehumanization,88,0.89362
Threats to Culture or Identity,89,0.67781
Threats to Survival or Physical Security,89,0.78419
Vilification/Villainization,89,0.58967
Explicit Dehumanization,89,0.89362
Threats to Culture or Identity,90,0.67477
Threats to Survival or Physical Security,90,0.78419
Vilification/Villainization,90,0.58967
Explicit Dehumanization,90,0.89362
Threats to Culture or Identity,91,0.66869
Threats to Survival or Physical Security,91,0.78419
Vilification/Villainization,91,0.58663
Explicit Dehumanization,91,0.89362
Threats to Culture or Identity,92,0.66565
Threats to Survival or Physical Security,92,0.78419
Vilification/Villainization,92,0.58663
Explicit Dehumanization,92,0.89362
Threats to Culture or Identity,93,0.65957
Threats to Survival or Physical Security,93,0.78419
Vilification/Villainization,93,0.58663
Explicit Dehumanization,93,0.89362
Threats to Culture or Identity,94,0.6535
Threats to Survival or Physical Security,94,0.78116
Vilification/Villainization,94,0.58663
Explicit Dehumanization,94,0.89362
Threats to Culture or Identity,95,0.65046
Threats to Survival or Physical Security,95,0.77812
Vilification/Villainization,95,0.58663
Explicit Dehumanization,95,0.89362
Threats to Culture or Identity,96,0.64134
Threats to Survival or Physical Security,96,0.77508
Vilification/Villainization,96,0.58663
Explicit Dehumanization,96,0.89362
Threats to Culture or Identity,97,0.6383
Threats to Survival or Physical Security,97,0.77508
Vilification/Villainization,97,0.58663
Explicit Dehumanization,97,0.89362
Threats to Culture or Identity,98,0.6383
Threats to Survival or Physical Security,98,0.77508
Vilification/Villainization,98,0.58663
Explicit Dehumanization,98,0.89362
Threats to Culture or Identity,99,0.63526
Threats to Survival or Physical Security,99,0.77508
Vilification/Villainization,99,0.58663
Explicit Dehumanization,99,0.89362


==> LaTeX/metrics_by_logic.csv <==
Class,Threshold,Accuracy,F1 Score,Precision,Recall
Overall,30,0.4924,0.71628,0.71307,0.75783
Threats to Culture or Identity,30,0.86018,0.80508,0.81897,0.79167
Threats to Survival or Physical Security,30,0.86626,0.65079,0.78846,0.55405
Vilification/Villainization,30,0.80851,0.77256,0.75887,0.78676
Explicit Dehumanization,30,0.89362,0.33962,0.5,0.25714
None,30,0.72948,0.71383,0.56345,0.97368
Overall,32,0.51368,0.71605,0.72801,0.7453
Threats to Culture or Identity,32,0.86322,0.80687,0.83186,0.78333
Threats to Survival or Physical Security,32,0.86626,0.64516,0.8,0.54054
Vilification/Villainization,32,0.81459,0.77154,0.78626,0.75735
Explicit Dehumanization,32,0.89666,0.34615,0.52941,0.25714
None,32,0.72948,0.71383,0.56345,0.97368
Overall,34,0.52584,0.70734,0.74106,0.72443
Threats to Culture or Identity,34,0.8541,0.78947,0.83333,0.75
Threats to Survival or Physical Security,34,0.86322,0.62185,0.82222,0.5
Vilification/Villainization,34,0.82067,0.77395,0.808,0.74265
Explicit Dehumanization,34,0.8997,0.32653,0.57143,0.22857
None,34,0.72948,0.71383,0.56345,0.97368
Overall,36,0.52888,0.69292,0.74489,0.69729
Threats to Culture or Identity,36,0.84498,0.7713,0.83495,0.71667
Threats to Survival or Physical Security,36,0.85714,0.59829,0.81395,0.47297
Vilification/Villainization,36,0.81155,0.752,0.82456,0.69118
Explicit Dehumanization,36,0.8997,0.32653,0.57143,0.22857
None,36,0.72948,0.71383,0.56345,0.97368
Overall,38,0.53191,0.6843,0.74881,0.68267
Threats to Culture or Identity,38,0.83587,0.75455,0.83,0.69167
Threats to Survival or Physical Security,38,0.85106,0.57391,0.80488,0.44595
Vilification/Villainization,38,0.81155,0.74797,0.83636,0.67647
Explicit Dehumanization,38,0.90274,0.33333,0.61538,0.22857
None,38,0.72948,0.71383,0.56345,0.97368
Overall,40,0.53799,0.67322,0.76378,0.65971
Threats to Culture or Identity,40,0.82675,0.73488,0.83158,0.65833
Threats to Survival or Physical Security,40,0.84498,0.54054,0.81081,0.40541
Vilification/Villainization,40,0.81459,0.74262,0.87129,0.64706
Explicit Dehumanization,40,0.90578,0.34043,0.66667,0.22857
None,40,0.72948,0.71383,0.56345,0.97368
Overall,42,0.54711,0.66636,0.77962,0.64301
Threats to Culture or Identity,42,0.82979,0.73333,0.85556,0.64167
Threats to Survival or Physical Security,42,0.84802,0.53704,0.85294,0.39189
Vilification/Villainization,42,0.80547,0.72174,0.88298,0.61029
Explicit Dehumanization,42,0.90578,0.34043,0.66667,0.22857
None,42,0.72948,0.71383,0.56345,0.97368
Overall,44,0.54711,0.65925,0.79747,0.62839
Threats to Culture or Identity,44,0.82675,0.72195,0.87059,0.61667
Threats to Survival or Physical Security,44,0.85106,0.52427,0.93103,0.36486
Vilification/Villainization,44,0.80243,0.71366,0.89011,0.59559
Explicit Dehumanization,44,0.90578,0.34043,0.66667,0.22857
None,44,0.72948,0.71383,0.56345,0.97368
Overall,46,0.55927,0.65362,0.81478,0.61378
Threats to Culture or Identity,46,0.83283,0.72081,0.92208,0.59167
Threats to Survival or Physical Security,46,0.84802,0.5098,0.92857,0.35135
Vilification/Villainization,46,0.79939,0.7027,0.90698,0.57353
Explicit Dehumanization,46,0.90578,0.34043,0.66667,0.22857
None,46,0.72948,0.71383,0.56345,0.97368
Overall,48,0.54711,0.63072,0.80966,0.58873
Threats to Culture or Identity,48,0.83283,0.72081,0.92208,0.59167
Threats to Survival or Physical Security,48,0.84195,0.48,0.92308,0.32432
Vilification/Villainization,48,0.77812,0.65728,0.90909,0.51471
Explicit Dehumanization,48,0.8997,0.26667,0.6,0.17143
None,48,0.72948,0.71383,0.56345,0.97368
Overall,50,0.55319,0.61759,0.81951,0.57203
Threats to Culture or Identity,50,0.82979,0.71134,0.93243,0.575
Threats to Survival or Physical Security,50,0.83891,0.46465,0.92,0.31081
Vilification/Villainization,50,0.77812,0.64734,0.94366,0.49265
Explicit Dehumanization,50,0.89666,0.19048,0.57143,0.11429
None,50,0.72948,0.71383,0.56345,0.97368
Overall,52,0.55015,0.61119,0.82181,0.56367
Threats to Culture or Identity,52,0.82979,0.70833,0.94444,0.56667
Threats to Survival or Physical Security,52,0.83891,0.46465,0.92,0.31081
Vilification/Villainization,52,0.769,0.62745,0.94118,0.47059
Explicit Dehumanization,52,0.89666,0.19048,0.57143,0.11429
None,52,0.72948,0.71383,0.56345,0.97368
Overall,54,0.52584,0.586,0.82121,0.53653
Threats to Culture or Identity,54,0.82067,0.68449,0.95522,0.53333
Threats to Survival or Physical Security,54,0.82979,0.41667,0.90909,0.27027
Vilification/Villainization,54,0.75076,0.58586,0.93548,0.42647
Explicit Dehumanization,54,0.89666,0.19048,0.57143,0.11429
None,54,0.72948,0.71383,0.56345,0.97368
Overall,56,0.52888,0.56884,0.84651,0.51566
Threats to Culture or Identity,56,0.81459,0.66667,0.96825,0.50833
Threats to Survival or Physical Security,56,0.82979,0.3913,1.0,0.24324
Vilification/Villainization,56,0.74164,0.55497,0.96364,0.38971
Explicit Dehumanization,56,0.89666,0.19048,0.57143,0.11429
None,56,0.72948,0.71383,0.56345,0.97368
Overall,58,0.51976,0.55081,0.86743,0.49687
Threats to Culture or Identity,58,0.80243,0.63687,0.9661,0.475
Threats to Survival or Physical Security,58,0.82371,0.35556,1.0,0.21622
Vilification/Villainization,58,0.73556,0.53476,0.98039,0.36765
Explicit Dehumanization,58,0.90274,0.2,0.8,0.11429
None,58,0.72948,0.71383,0.56345,0.97368
Overall,60,0.51672,0.5465,0.87581,0.49061
Threats to Culture or Identity,60,0.80243,0.62857,1.0,0.45833
Threats to Survival or Physical Security,60,0.82371,0.35556,1.0,0.21622
Vilification/Villainization,60,0.73252,0.52688,0.98,0.36029
Explicit Dehumanization,60,0.90274,0.2,0.8,0.11429
None,60,0.72948,0.71383,0.56345,0.97368
Overall,62,0.49848,0.51989,0.87518,0.46555
Threats to Culture or Identity,62,0.78419,0.57988,1.0,0.40833
Threats to Survival or Physical Security,62,0.82067,0.33708,1.0,0.2027
Vilification/Villainization,62,0.71733,0.48619,0.97778,0.32353
Explicit Dehumanization,62,0.90274,0.2,0.8,0.11429
None,62,0.72948,0.71383,0.56345,0.97368
Overall,64,0.4772,0.49205,0.87036,0.44259
Threats to Culture or Identity,64,0.77812,0.56287,1.0,0.39167
Threats to Survival or Physical Security,64,0.81763,0.31818,1.0,0.18919
Vilification/Villainization,64,0.69605,0.42529,0.97368,0.27206
Explicit Dehumanization,64,0.8997,0.15385,0.75,0.08571
None,64,0.72948,0.71383,0.56345,0.97368
Overall,66,0.46505,0.47574,0.86995,0.42797
Threats to Culture or Identity,66,0.76292,0.51852,1.0,0.35
Threats to Survival or Physical Security,66,0.81763,0.31818,1.0,0.18919
Vilification/Villainization,66,0.68997,0.40698,0.97222,0.25735
Explicit Dehumanization,66,0.8997,0.15385,0.75,0.08571
None,66,0.72948,0.71383,0.56345,0.97368
Overall,68,0.45897,0.46845,0.86972,0.42171
Threats to Culture or Identity,68,0.75684,0.5,1.0,0.33333
Threats to Survival or Physical Security,68,0.81763,0.31818,1.0,0.18919
Vilification/Villainization,68,0.68693,0.39766,0.97143,0.25
Explicit Dehumanization,68,0.8997,0.15385,0.75,0.08571
None,68,0.72948,0.71383,0.56345,0.97368
Overall,70,0.45289,0.448,0.87784,0.40501
Threats to Culture or Identity,70,0.74772,0.47134,1.0,0.30833
Threats to Survival or Physical Security,70,0.81459,0.29885,1.0,0.17568
Vilification/Villainization,70,0.67781,0.36145,1.0,0.22059
Explicit Dehumanization,70,0.8997,0.15385,0.75,0.08571
None,70,0.72948,0.71383,0.56345,0.97368
Overall,72,0.43161,0.42953,0.87784,0.3904
Threats to Culture or Identity,72,0.73252,0.42105,1.0,0.26667
Threats to Survival or Physical Security,72,0.81155,0.27907,1.0,0.16216
Vilification/Villainization,72,0.67477,0.35152,1.0,0.21324
Explicit Dehumanization,72,0.8997,0.15385,0.75,0.08571
None,72,0.72948,0.71383,0.56345,0.97368
Overall,74,0.41945,0.40721,0.87784,0.3737
Threats to Culture or Identity,74,0.72036,0.37838,1.0,0.23333
Threats to Survival or Physical Security,74,0.81155,0.27907,1.0,0.16216
Vilification/Villainization,74,0.66261,0.31056,1.0,0.18382
Explicit Dehumanization,74,0.8997,0.15385,0.75,0.08571
None,74,0.72948,0.71383,0.56345,0.97368
Overall,76,0.40729,0.38831,0.87175,0.36117
Threats to Culture or Identity,76,0.72036,0.37838,1.0,0.23333
Threats to Survival or Physical Security,76,0.80851,0.25882,1.0,0.14865
Vilification/Villainization,76,0.65046,0.26752,1.0,0.15441
Explicit Dehumanization,76,0.89666,0.10526,0.66667,0.05714
None,76,0.72948,0.71383,0.56345,0.97368
Overall,78,0.39818,0.37032,0.87175,0.34864
Threats to Culture or Identity,78,0.71125,0.34483,1.0,0.20833
Threats to Survival or Physical Security,78,0.80851,0.25882,1.0,0.14865
Vilification/Villainization,78,0.64134,0.23377,1.0,0.13235
Explicit Dehumanization,78,0.89666,0.10526,0.66667,0.05714
None,78,0.72948,0.71383,0.56345,0.97368
Overall,80,0.39514,0.35678,0.85957,0.34029
Threats to Culture or Identity,80,0.71125,0.34483,1.0,0.20833
Threats to Survival or Physical Security,80,0.80547,0.2381,1.0,0.13514
Vilification/Villainization,80,0.63526,0.21053,1.0,0.11765
Explicit Dehumanization,80,0.89362,0.05405,0.5,0.02857
None,80,0.72948,0.71383,0.56345,0.97368
Overall,82,0.38602,0.33472,0.8961,0.32568
Threats to Culture or Identity,82,0.70213,0.30986,1.0,0.18333
Threats to Survival or Physical Security,82,0.79939,0.19512,1.0,0.10811
Vilification/Villainization,82,0.62918,0.18667,1.0,0.10294
Explicit Dehumanization,82,0.89666,0.05556,1.0,0.02857
None,82,0.72948,0.71383,0.56345,0.97368
Overall,84,0.38298,0.31066,0.82303,0.31106
Threats to Culture or Identity,84,0.69605,0.28571,1.0,0.16667
Threats to Survival or Physical Security,84,0.79635,0.17284,1.0,0.09459
Vilification/Villainization,84,0.62006,0.14966,1.0,0.08088
Explicit Dehumanization,84,0.89362,0.0,0.0,0.0
None,84,0.72948,0.71383,0.56345,0.97368
Overall,86,0.3769,0.28656,0.82303,0.29645
Threats to Culture or Identity,86,0.68693,0.24818,1.0,0.14167
Threats to Survival or Physical Security,86,0.79635,0.17284,1.0,0.09459
Vilification/Villainization,86,0.6079,0.0979,1.0,0.05147
Explicit Dehumanization,86,0.89362,0.0,0.0,0.0
None,86,0.72948,0.71383,0.56345,0.97368
Overall,88,0.37082,0.25382,0.82303,0.27766
Threats to Culture or Identity,88,0.68085,0.22222,1.0,0.125
Threats to Survival or Physical Security,88,0.78419,0.07792,1.0,0.04054
Vilification/Villainization,88,0.59878,0.05714,1.0,0.02941
Explicit Dehumanization,88,0.89362,0.0,0.0,0.0
None,88,0.72948,0.71383,0.56345,0.97368
Overall,90,0.3617,0.23504,0.82303,0.26722
Threats to Culture or Identity,90,0.67477,0.19549,1.0,0.10833
Threats to Survival or Physical Security,90,0.78419,0.07792,1.0,0.04054
Vilification/Villainization,90,0.58967,0.0146,1.0,0.00735
Explicit Dehumanization,90,0.89362,0.0,0.0,0.0
None,90,0.72948,0.71383,0.56345,0.97368
Overall,92,0.3617,0.22047,0.53911,0.25887
Threats to Culture or Identity,92,0.66565,0.15385,1.0,0.08333
Threats to Survival or Physical Security,92,0.78419,0.07792,1.0,0.04054
Vilification/Villainization,92,0.58663,0.0,0.0,0.0
Explicit Dehumanization,92,0.89362,0.0,0.0,0.0
None,92,0.72948,0.71383,0.56345,0.97368
Overall,94,0.35258,0.20188,0.53911,0.24843
Threats to Culture or Identity,94,0.6535,0.09524,1.0,0.05
Threats to Survival or Physical Security,94,0.78116,0.05263,1.0,0.02703
Vilification/Villainization,94,0.58663,0.0,0.0,0.0
Explicit Dehumanization,94,0.89362,0.0,0.0,0.0
None,94,0.72948,0.71383,0.56345,0.97368
Overall,96,0.34043,0.1781,0.38462,0.23591
Threats to Culture or Identity,96,0.64134,0.03279,1.0,0.01667
Threats to Survival or Physical Security,96,0.77508,0.0,0.0,0.0
Vilification/Villainization,96,0.58663,0.0,0.0,0.0
Explicit Dehumanization,96,0.89362,0.0,0.0,0.0
None,96,0.72948,0.71383,0.56345,0.97368
Overall,98,0.34043,0.17403,0.38462,0.23382
Threats to Culture or Identity,98,0.6383,0.01653,1.0,0.00833
Threats to Survival or Physical Security,98,0.77508,0.0,0.0,0.0
Vilification/Villainization,98,0.58663,0.0,0.0,0.0
Explicit Dehumanization,98,0.89362,0.0,0.0,0.0
None,98,0.72948,0.71383,0.56345,0.97368


==> LaTeX/narratives_plot.csv <==
date,Bucha Massacre (Ukrainian Perspective),Bio-weapon Labs in Ukraine,Denazification of Ukraine,Ukraine should be an EU Member State,Use of Chemical Weaopns by Russia,Humanitarian Corridors / Russian Interference,Bucha Massacre (Russian Perspective),NATO is a Threat to Russia
2022-02-24,0.041284403669724766,0.019193857965451058,0.23725728155339804,0.00995732574679943,0.02127659574468085,0.02962962962962963,0.06761565836298933,0.3132530120481928
2022-02-27,0.36926605504587157,0.009596928982725529,1.0,1.0,0.1276595744680851,0.007407407407407408,0.15302491103202848,0.6947791164658634
2022-03-02,0.3073394495412844,0.0326295585412668,0.9277912621359224,0.1379800853485064,0.02127659574468085,0.022222222222222223,0.14946619217081852,0.967871485943775
2022-03-05,0.055045871559633024,0.28598848368522073,0.4453883495145631,0.07112375533428164,0.007092198581560284,0.4740740740740741,0.07829181494661921,0.3895582329317269
2022-03-08,0.05045871559633028,1.0,0.6116504854368933,0.1635846372688478,0.15602836879432624,0.7111111111111111,0.07473309608540926,0.5903614457831325
2022-03-11,0.016055045871559634,0.4184261036468331,0.38470873786407767,0.3755334281650072,0.014184397163120569,0.7407407407407408,0.08185053380782918,0.3253012048192771
2022-03-14,0.04357798165137615,0.16506717850287908,0.6741504854368932,0.15220483641536273,0.19858156028368795,0.7925925925925926,0.060498220640569395,0.5943775100401607
2022-03-17,0.05275229357798165,0.31861804222648754,0.4915048543689321,0.1251778093883357,0.0,0.8074074074074075,0.042704626334519574,0.43373493975903615
2022-03-20,0.08486238532110091,0.11324376199616125,0.570995145631068,0.27311522048364156,0.028368794326241138,0.8370370370370371,0.053380782918149475,0.4377510040160642
2022-03-23,0.08486238532110091,0.31094049904030713,0.558252427184466,0.17211948790896162,0.23404255319148937,0.7481481481481482,0.07473309608540926,1.0
2022-03-26,0.0871559633027523,0.08829174664107488,0.43325242718446605,0.031294452347083924,0.014184397163120569,0.25925925925925924,0.049822064056939494,0.21686746987951808
2022-03-29,0.20642201834862386,0.27831094049904026,0.5703883495145631,0.23897581792318634,0.014184397163120569,1.0,0.03558718861209965,0.44979919678714864
2022-04-01,0.5045871559633027,0.08637236084452977,0.40169902912621364,0.11379800853485064,0.0,0.15555555555555556,0.7366548042704626,0.3293172690763052
2022-04-04,1.0,0.0710172744721689,0.6941747572815534,0.07396870554765292,0.03546099290780142,0.48888888888888893,1.0,0.5301204819277109
2022-04-07,0.3532110091743119,0.015355086372360846,0.44902912621359226,0.17923186344238975,0.0,0.21481481481481482,0.2704626334519573,0.47791164658634544
2022-04-10,0.1330275229357798,0.024952015355086378,0.5412621359223302,0.08534850640113797,1.0,0.06666666666666667,0.1601423487544484,0.321285140562249
2022-04-13,0.08944954128440367,0.11900191938579656,0.5588592233009709,0.07396870554765292,0.09929078014184398,0.2074074074074074,0.08540925266903915,0.4939759036144578
2022-04-16,0.05045871559633028,0.02687140115163148,0.3422330097087379,0.1763869132290185,0.007092198581560284,0.08888888888888889,0.03202846975088968,0.2369477911646586
2022-04-19,0.11009174311926605,0.04030710172744722,0.5570388349514563,0.18634423897581792,0.06382978723404255,0.31111111111111117,0.028469750889679714,0.4899598393574297
2022-04-22,0.08486238532110091,0.015355086372360846,0.2627427184466019,0.08108108108108109,0.007092198581560284,0.16296296296296298,0.07473309608540925,0.2570281124497992
2022-04-25,0.055045871559633024,0.01727447216890595,0.5279126213592233,0.18349928876244667,0.09929078014184398,0.24444444444444446,0.11743772241992884,0.6626506024096386
2022-04-28,0.05045871559633028,0.01727447216890595,0.39199029126213597,0.034139402560455195,0.028368794326241138,0.022222222222222223,0.042704626334519574,0.40160642570281124
2022-05-01,0.05045871559633028,0.07293666026871402,0.36771844660194175,0.08250355618776671,0.02127659574468085,0.1925925925925926,0.03914590747330961,0.42971887550200805
2022-05-04,0.0665137614678899,0.03071017274472169,0.46177184466019416,0.1379800853485064,0.007092198581560284,0.14814814814814814,0.09252669039145908,0.5502008032128514
2022-05-07,0.03669724770642202,0.0038387715930902114,0.3525485436893204,0.26173541963015645,0.007092198581560284,0.007407407407407408,0.014234875444839857,0.3253012048192771
2022-05-10,0.020642201834862383,0.11324376199616124,0.4235436893203884,0.20199146514935987,0.007092198581560284,0.10370370370370371,0.03558718861209965,0.5180722891566265
2022-05-13,0.04357798165137615,0.04222648752399232,0.2900485436893204,0.05689900426742532,0.007092198581560284,0.014814814814814815,0.014234875444839857,0.37349397590361444
2022-05-16,0.08256880733944953,0.08637236084452977,0.46055825242718446,0.14224751066856328,0.014184397163120569,0.08148148148148149,0.04982206405693951,0.4497991967871486
2022-05-19,0.048165137614678895,0.06142034548944338,0.2827669902912621,0.10241820768136559,0.007092198581560284,0.10370370370370371,0.049822064056939494,0.3092369477911647
2022-05-22,0.052752293577981654,0.019193857965451058,0.379247572815534,0.1806543385490754,0.028368794326241138,0.05925925925925926,0.021352313167259787,0.24096385542168672
2022-05-25,0.06880733944954129,0.06142034548944338,0.43203883495145634,0.1465149359886202,0.007092198581560284,0.02962962962962963,0.024911032028469747,0.2931726907630522
2022-05-28,0.0022935779816513763,0.007677543186180423,0.024271844660194174,0.00995732574679943,0.0,0.0,0.0,0.03614457831325301


==> LaTeX/narratives_plot2.csv <==
date,Bucha Massacre (Ukrainian Perspective),Bio-weapon Labs in Ukraine,Denazification of Ukraine,Ukraine should be an EU Member State,Use of Chemical Weaopns by Russia,Humanitarian Corridors / Russian Interference,Bucha Massacre (Russian Perspective),NATO is a Threat to Russia
2022-02-24,0.041284403669724766,0.019193857965451058,0.23725728155339804,0.00995732574679943,0.02127659574468085,0.02962962962962963,0.06761565836298933,0.3132530120481928
2022-02-27,0.36926605504587157,0.009596928982725529,1.0,1.0,0.1276595744680851,0.007407407407407408,0.15302491103202848,0.6947791164658634
2022-03-02,0.3073394495412844,0.0326295585412668,0.9277912621359224,0.1379800853485064,0.02127659574468085,0.022222222222222223,0.14946619217081852,0.967871485943775
2022-03-05,0.055045871559633024,0.28598848368522073,0.4453883495145631,0.07112375533428164,0.007092198581560284,0.4740740740740741,0.07829181494661921,0.3895582329317269
2022-03-08,0.05045871559633028,1.0,0.6116504854368933,0.1635846372688478,0.15602836879432624,0.7111111111111111,0.07473309608540926,0.5903614457831325
2022-03-11,0.016055045871559634,0.4184261036468331,0.38470873786407767,0.3755334281650072,0.014184397163120569,0.7407407407407408,0.08185053380782918,0.3253012048192771
2022-03-14,0.04357798165137615,0.16506717850287908,0.6741504854368932,0.15220483641536273,0.19858156028368795,0.7925925925925926,0.060498220640569395,0.5943775100401607
2022-03-17,0.05275229357798165,0.31861804222648754,0.4915048543689321,0.1251778093883357,0.0,0.8074074074074075,0.042704626334519574,0.43373493975903615
2022-03-20,0.08486238532110091,0.11324376199616125,0.570995145631068,0.27311522048364156,0.028368794326241138,0.8370370370370371,0.053380782918149475,0.4377510040160642
2022-03-23,0.08486238532110091,0.31094049904030713,0.558252427184466,0.17211948790896162,0.23404255319148937,0.7481481481481482,0.07473309608540926,1.0
2022-03-26,0.0871559633027523,0.08829174664107488,0.43325242718446605,0.031294452347083924,0.014184397163120569,0.25925925925925924,0.049822064056939494,0.21686746987951808
2022-03-29,0.20642201834862386,0.27831094049904026,0.5703883495145631,0.23897581792318634,0.014184397163120569,1.0,0.03558718861209965,0.44979919678714864
2022-04-01,0.5045871559633027,0.08637236084452977,0.40169902912621364,0.11379800853485064,0.0,0.15555555555555556,0.7366548042704626,0.3293172690763052
2022-04-04,1.0,0.0710172744721689,0.6941747572815534,0.07396870554765292,0.03546099290780142,0.48888888888888893,1.0,0.5301204819277109
2022-04-07,0.3532110091743119,0.015355086372360846,0.44902912621359226,0.17923186344238975,0.0,0.21481481481481482,0.2704626334519573,0.47791164658634544
2022-04-10,0.1330275229357798,0.024952015355086378,0.5412621359223302,0.08534850640113797,1.0,0.06666666666666667,0.1601423487544484,0.321285140562249
2022-04-13,0.08944954128440367,0.11900191938579656,0.5588592233009709,0.07396870554765292,0.09929078014184398,0.2074074074074074,0.08540925266903915,0.4939759036144578
2022-04-16,0.05045871559633028,0.02687140115163148,0.3422330097087379,0.1763869132290185,0.007092198581560284,0.08888888888888889,0.03202846975088968,0.2369477911646586
2022-04-19,0.11009174311926605,0.04030710172744722,0.5570388349514563,0.18634423897581792,0.06382978723404255,0.31111111111111117,0.028469750889679714,0.4899598393574297
2022-04-22,0.08486238532110091,0.015355086372360846,0.2627427184466019,0.08108108108108109,0.007092198581560284,0.16296296296296298,0.07473309608540925,0.2570281124497992
2022-04-25,0.055045871559633024,0.01727447216890595,0.5279126213592233,0.18349928876244667,0.09929078014184398,0.24444444444444446,0.11743772241992884,0.6626506024096386
2022-04-28,0.05045871559633028,0.01727447216890595,0.39199029126213597,0.034139402560455195,0.028368794326241138,0.022222222222222223,0.042704626334519574,0.40160642570281124
2022-05-01,0.05045871559633028,0.07293666026871402,0.36771844660194175,0.08250355618776671,0.02127659574468085,0.1925925925925926,0.03914590747330961,0.42971887550200805
2022-05-04,0.0665137614678899,0.03071017274472169,0.46177184466019416,0.1379800853485064,0.007092198581560284,0.14814814814814814,0.09252669039145908,0.5502008032128514
2022-05-07,0.03669724770642202,0.0038387715930902114,0.3525485436893204,0.26173541963015645,0.007092198581560284,0.007407407407407408,0.014234875444839857,0.3253012048192771
2022-05-10,0.020642201834862383,0.11324376199616124,0.4235436893203884,0.20199146514935987,0.007092198581560284,0.10370370370370371,0.03558718861209965,0.5180722891566265
2022-05-13,0.04357798165137615,0.04222648752399232,0.2900485436893204,0.05689900426742532,0.007092198581560284,0.014814814814814815,0.014234875444839857,0.37349397590361444
2022-05-16,0.08256880733944953,0.08637236084452977,0.46055825242718446,0.14224751066856328,0.014184397163120569,0.08148148148148149,0.04982206405693951,0.4497991967871486
2022-05-19,0.048165137614678895,0.06142034548944338,0.2827669902912621,0.10241820768136559,0.007092198581560284,0.10370370370370371,0.049822064056939494,0.3092369477911647
2022-05-22,0.052752293577981654,0.019193857965451058,0.379247572815534,0.1806543385490754,0.028368794326241138,0.05925925925925926,0.021352313167259787,0.24096385542168672
2022-05-25,0.06880733944954129,0.06142034548944338,0.43203883495145634,0.1465149359886202,0.007092198581560284,0.02962962962962963,0.024911032028469747,0.2931726907630522
2022-05-28,0.0022935779816513763,0.007677543186180423,0.024271844660194174,0.00995732574679943,0.0,0.0,0.0,0.03614457831325301


==> LaTeX/nazis_plottable.csv <==
date,Ukrainian nationalism linked with neo-Nazism,Rewriting of World War II history and legacy,Russian actions as combating Nazism,Western support for Ukrainian neo-Nazism,Ukrainian leaders depicted as Nazi sympathizers,Cultural symbols used in conflict narratives,Propagation of neo-Nazi themes in media,Russian patriotism against neo-Nazism,Highlighting suffering from neo-Nazi actions,Accusations of war crimes by Ukrainian forces,Russia's stance against neo-Nazism,Effects of neo-Nazi policies on civilians
2022-02-20,0.1304306858247842,0.01035458366582239,0.06369150937402095,0.0630428116895514,0.06347341125726902,0.0666757759415969,0.07844027720884665,0.020883232996351725,0.13687718850078023,0.19969470365854555,0.026070415109126395,0.1403654047733046
2022-02-24,0.08727355437540453,0.001382353542840045,0.10217265345399222,0.027952702500919736,0.08699201263232184,0.11130663413769089,0.0908615546726062,0.025692749714016343,0.13955653456671632,0.16217818742299836,0.04637095989867506,0.11826010308181846
2022-02-28,0.07659143188895798,0.0017632943265829507,0.07553185850617941,0.02333388484647589,0.05691497366020193,0.13558238566056388,0.12477390600218173,0.016491722339779243,0.15528306018470925,0.14762641581864322,0.04063199549835274,0.14547507126737177
2022-03-04,0.09035344617383219,0.0022191742133414127,0.06530171635037188,0.03206955741960619,0.08598759483393563,0.14211990319178563,0.13542155648107704,0.010375332632601045,0.13871795601438158,0.1391387663386836,0.021550944990647598,0.1367440513597362
2022-03-08,0.09784563793017768,0.0026705496142537203,0.07007543248522985,0.04154781532530444,0.06715664640996187,0.15812372574641448,0.14318901826596286,0.010822890998401587,0.13348061885419987,0.12134555460133115,0.024270308863599332,0.12947180090516316
2022-03-12,0.10599023450809465,0.001887515770928383,0.0825631811784656,0.028706039652420284,0.0758365344867402,0.13642484024404047,0.13137803003364343,0.020785985815890074,0.13643572456858855,0.13128588979874165,0.033768939950559324,0.1149370839918874
2022-03-16,0.120069272131028,0.0009459049564877721,0.06594616967166354,0.04152172170740717,0.08516210280088737,0.13387147983180953,0.13972014973131025,0.01825909403560464,0.14266404274620037,0.11540314611150086,0.02913179028839032,0.10730512598771016
2022-03-20,0.09355129852509808,0.001143560110094371,0.08368537642567563,0.025730169899575425,0.0802394653929859,0.14189200459200427,0.1324223881932004,0.0190648370579516,0.14751950500049935,0.13585713911713032,0.02826813629903285,0.11062611938675183
2022-03-24,0.0812546931449266,0.003065566498374281,0.08452625384306496,0.022144165325391343,0.07943540425432158,0.16397961497402722,0.16571127397396584,0.016002130298712787,0.13811594299431962,0.12422252683790244,0.026652675214933322,0.09488975264006
2022-03-28,0.1036397707753841,0.002084595809783529,0.08657006416022789,0.028947229436250273,0.07521782416648391,0.16394488819309114,0.12951779465051372,0.01759254693615961,0.1530685715851404,0.11578079574052255,0.02944028860963012,0.09419562993681276
2022-04-01,0.0952758078868734,0.0020342020525459413,0.09196840527926795,0.028509702388420405,0.07198978341818635,0.15151795890559572,0.1453553126895228,0.016268547324648275,0.14317666420793618,0.13644630686781087,0.029064947195026187,0.08839236178416597
2022-04-05,0.07806059822066315,0.0018232993509164851,0.08686740306083923,0.0391879075142141,0.06956800689743219,0.16090716924026188,0.1420017409621008,0.015575666139190987,0.14068653057821603,0.13569822768005166,0.033650653550591825,0.09597279680552166
2022-04-09,0.09898012501787093,0.004206634006056357,0.07708967230485474,0.033230124918586,0.07420698089860915,0.17207570475674594,0.14054316310339152,0.01479938317127713,0.1316958471702795,0.14025120193676732,0.02529426410429515,0.0876268986112663
2022-04-13,0.08077509590181745,0.005582983449028105,0.07596864894056142,0.030119318074051295,0.08004999264953346,0.1635740056109948,0.13046229063012696,0.022024382570892172,0.14942563308491,0.1270472648412861,0.03318484074457415,0.10178554350222413
2022-04-17,0.09400560892434981,0.004221822343958468,0.11507334064686181,0.02946936562695867,0.07267902598526962,0.17199821388950973,0.12654400174790675,0.022543345088789166,0.13734011499323914,0.10178250297368586,0.03539399742567801,0.08894866035379294
2022-04-21,0.08051608287767238,0.009885745112116236,0.08843102069887275,0.04696783023611907,0.05632501572499997,0.18591854758705814,0.12982200007736583,0.01791871974450739,0.15369133268432322,0.09769713961888629,0.040393591972134546,0.09243297366594418
2022-04-25,0.11977371283302311,0.001784861512264271,0.07288076692036333,0.04322097429794393,0.09539101784873212,0.14435892228445107,0.1535134710784452,0.011518908441635252,0.13419127822327057,0.11389097836267682,0.024179521054030723,0.08529558714316363
2022-04-29,0.10232256651796523,0.007293452038348122,0.0630614170608393,0.03881196841638778,0.07110846140653261,0.1730948098611667,0.10620401716317933,0.021515211245183685,0.15275008713583912,0.14314070222163258,0.03252937145930264,0.08816793547362288
2022-05-03,0.11091296543289285,0.004052219121531352,0.0819856708387929,0.03386431517374974,0.07120286676003262,0.16439515319951775,0.1394934491103693,0.015839327100423423,0.14138768683704758,0.11037385022005355,0.03368361566319354,0.0928088805423954
2022-05-07,0.07943402218803584,0.008946024127982281,0.14053636019607713,0.026409607722067997,0.058590704249925595,0.1800492674474563,0.09274024445065356,0.057115939548279586,0.12672738202143274,0.0830272634242502,0.07911769803503302,0.06730548658880577
2022-05-11,0.10237812952248125,0.008411537171676607,0.08544497285179424,0.04645486399696501,0.06345297184849072,0.16161756123937943,0.12441120929559595,0.02241992491956104,0.15302443597231857,0.10299153584368052,0.042238305759632326,0.08715455157842433
2022-05-15,0.09290879345251818,0.0028604491804643086,0.0701269599060948,0.04162967642321116,0.06728159388685014,0.1762573180921809,0.12839928290154679,0.019095084085762402,0.16122310368631684,0.11747488419268144,0.03722241196332931,0.08552044222904374
2022-05-19,0.10278769019709695,0.0064672181920029164,0.08593254074047012,0.032923896934289876,0.06495892234662216,0.1867311024221512,0.12901849015673042,0.012919341747800602,0.1542381685900739,0.11057383954027132,0.030632149864507387,0.08281663926798317
2022-05-23,0.09877158744826844,0.0039530883683816485,0.07245132792675242,0.04564904151887929,0.07522351703531606,0.17351393929847045,0.11844859469278729,0.010610750190876919,0.14856038066859142,0.1544025014449156,0.031414639720441305,0.06700063168631916
2022-05-27,0.10444189352447318,0.0,0.07313262079735813,0.03165736320291744,0.037486618539687086,0.16033202291345786,0.16702298668102694,0.014194001936603152,0.17619250868650868,0.13223900254859636,0.028773556118009545,0.07452742505136165


==> LaTeX/proportions_over_time_ru.csv <==
date,Threats to Culture or Identity,Threats to Survival or Physical Security,Vilification/Villainization,Explicit Dehumanization
2021-11-01,0.09977297660437714,0.03577454662207932,0.08534349759892072,0.014542257012207608
2021-11-08,0.12873013041016332,0.12154255004874236,0.17693425716205965,0.03186479713486951
2021-11-15,0.12464488860103458,0.11160150233654414,0.20847641052799168,0.026746571754024645
2021-11-22,0.13770403471811904,0.07288309487099846,0.15229504610491834,0.01973476906711591
2021-11-29,0.0971394548280044,0.1068059250124117,0.08976395972489018,0.01635756629471625
2021-12-06,0.11275628935172818,0.06270691317552206,0.0936770712540768,0.022311320249607063
2021-12-13,0.11845547289991774,0.04080203827660725,0.10429234141812523,0.025891082007192198
2021-12-20,0.0770460724212289,0.05112835460941735,0.09619421026577264,0.011061820148525399
2021-12-27,0.06790566204266493,0.034905559207228265,0.040544592106584884,0.006062900001253629
2022-01-03,0.06549101738787345,0.09320678799906006,0.07932160202942978,0.010688494269641358
2022-01-10,0.08617969616036548,0.08386680090697377,0.09560524390293627,0.01241746304295775
2022-01-17,0.06173580130028922,0.08438971454290692,0.0527183049780296,0.008012735031651445
2022-01-24,0.08002433594570241,0.10647647988706246,0.05677534576033292,0.003877028722977265
2022-01-31,0.09466593523640641,0.09636793222357604,0.07135235917093438,0.009638822148522875
2022-02-07,0.055535755831442206,0.09065770401790703,0.08162103392347243,0.013081790364697622
2022-02-14,0.06592132603773589,0.142010465256326,0.07504891659620268,0.010947535081934903
2022-02-21,0.07634151123394076,0.1852392755044519,0.11674441883189339,0.011441983627077231
2022-02-28,0.0933162433373201,0.14968326607185553,0.13384502228577147,0.015027283073729405
2022-03-07,0.118032796254976,0.16063389791472577,0.19848489490944246,0.03259996509502353
2022-03-14,0.14956334333856605,0.1482143167940255,0.22253394773732293,0.03794082108469187
2022-03-21,0.144894406754573,0.1269222574900527,0.22115162132050323,0.04141563324151234
2022-03-28,0.12516359007465722,0.13183633217622248,0.19052071804077747,0.034550614244791375
2022-04-04,0.14550118703819329,0.1160619287632034,0.21030387140390663,0.03769138333480922
2022-04-11,0.14087699592139757,0.12369181230381834,0.18726384384046993,0.030799384484841697
2022-04-18,0.12657186841540732,0.1292173006030845,0.17777806071346297,0.03639725579712359
2022-04-25,0.09606029205854288,0.12445108063628234,0.15191039097758627,0.025954676743683174
2022-05-02,0.16724142790194726,0.1097436817147859,0.1824834578049839,0.031812097133429626
2022-05-09,0.1650756620079067,0.10808975535331419,0.1524909374915046,0.026212695306101496
2022-05-16,0.13228991098688783,0.12039072498316232,0.1692668758904055,0.044560476265353734
2022-05-23,0.13059029224632293,0.09835612667013595,0.1364173848498192,0.021506602909844404
2022-05-30,0.1031409610568388,0.10358892366456338,0.11293452168342058,0.019306096644224644
2022-06-06,0.13126768628372554,0.09447119100740842,0.12609163979900162,0.017283854479312247
2022-06-13,0.10827712078806027,0.11592024437719364,0.11432845287284525,0.020318056414398877
2022-06-20,0.10555621241836907,0.07851452249785745,0.10648081769310405,0.02673675524585714
2022-06-27,0.14907252548477962,0.1023627472151551,0.13044035067881715,0.02788100306026194
2022-07-04,0.10947313769639515,0.08491159069296171,0.1173627742320962,0.023317668276058006
2022-07-11,0.12330220591708686,0.1109107570505276,0.13740896524989965,0.02663480183420555
2022-07-18,0.10856548874719638,0.09254282323306862,0.13329202527114314,0.017089122485739443
2022-07-25,0.10381374476465631,0.10506127712753366,0.13516751154446066,0.028630474548025885
2022-08-01,0.09145070187011745,0.1489075213629669,0.13692007514136398,0.027690623305444424
2022-08-08,0.11972108126072646,0.1300736947375457,0.19483574146793137,0.02934833021520382
2022-08-15,0.1273138653190044,0.15983798749931558,0.1943129365382318,0.03420438101404047
2022-08-22,0.12516890707064016,0.13740237189611842,0.20740441352311606,0.034904886230221026
2022-08-29,0.11683603125359139,0.1401794767300384,0.16932125571872,0.026072817903537587
2022-09-05,0.10288023513080541,0.1278060587257679,0.16183515527160955,0.023352521166832965
2022-09-12,0.11701689844474716,0.11694608848932567,0.11700719981733017,0.019948345535906298
2022-09-19,0.10394682462842474,0.124176494830662,0.10008336023460242,0.01768242989792429
2022-09-26,0.07798642675157329,0.12627065435972257,0.10445847983589586,0.017591973655316118
2022-10-03,0.08897943530297683,0.16520378963592647,0.12124138674367596,0.018363739413860342
2022-10-10,0.08581333826409891,0.19793033236645147,0.1324000135480182,0.029727807545736906
2022-10-17,0.08952364241207922,0.1284675859996284,0.10634926685069322,0.0304844468068129
2022-10-24,0.10746951355020705,0.13599238177176232,0.12281417947970918,0.024381832816574564
2022-10-31,0.1071189237972662,0.10882971414049934,0.09858099735918463,0.022448774162384135
2022-11-07,0.11121597593305428,0.08377878343902014,0.10248846370319388,0.019528273175449293
2022-11-14,0.09703174245662852,0.11179813527855516,0.13620225010473688,0.022406520949231748
2022-11-21,0.0998246056044435,0.10908701486951505,0.09998911701597833,0.012016025548633694
2022-11-28,0.10728715623689812,0.10442888869337563,0.09710087234535103,0.021285673166526665
2022-12-05,0.1092036982743463,0.11040874690270774,0.09981791333109118,0.02487690611757377
2022-12-12,0.10581839139596012,0.09693777935373327,0.08470485793691096,0.017285154302211943
2022-12-19,0.10344161019880616,0.09278996491989094,0.08378520233264224,0.016900740493406754
2022-12-26,0.09364249267971264,0.09784034484859616,0.0855562528034553,0.012762361663960362
2023-01-02,0.10875743324335851,0.09833662906054079,0.10736903250576373,0.022196963496035237
2023-01-09,0.10208046198195313,0.07835767167771207,0.09311914094981781,0.019836250215671775
2023-01-16,0.10019917870057478,0.08583960091854792,0.10600028716083833,0.017776738115484445
2023-01-23,0.10218035389664253,0.12615178475865413,0.10705550354620855,0.023139633519420656
2023-01-30,0.09025362214061577,0.11347337877872912,0.10291171183377806,0.01443488101755897
2023-02-06,0.048342702921746514,0.09544238272855893,0.06613099698041633,0.016317692042814243
2023-02-13,0.07866309662252463,0.12223873640344919,0.08822655159704003,0.02435483058095918
2023-02-20,0.07125003106677634,0.14164833883673694,0.08552390545200071,0.019625816044091672
2023-02-27,0.07350845601232531,0.14034083116488796,0.11368596183458346,0.02523581605522205
2023-03-06,0.07904772661799753,0.12712200375170138,0.1256161387095813,0.025823546870889502
2023-03-13,0.07763306922717081,0.10281647078000127,0.09940465115542868,0.019701812862917556
2023-03-20,0.07622184785094714,0.1212262308324977,0.08847466133541133,0.02149532007136405
2023-03-27,0.09050273245452786,0.12618980129000398,0.10820743362570698,0.02351517356297094
2023-04-03,0.09167014985735969,0.12122667552282014,0.11480682952257745,0.02425319843088775
2023-04-10,0.12069457778751201,0.08126349978841366,0.1016168900749649,0.017905554398969733
2023-04-17,0.11738828658520713,0.06221761446935802,0.06820484929559902,0.015420128227456148
2023-04-24,0.08220368239629004,0.07527911567286191,0.07749431416958602,0.014900029672667507
2023-05-01,0.11409379067000003,0.08423692944248272,0.09746194192241805,0.01563395958287308
2023-05-08,0.1445691171841473,0.0818965239704162,0.0646607028326651,0.009068251735477937
2023-05-15,0.12075935504772788,0.08056652826194476,0.09575325924365068,0.016075170637192743
2023-05-22,0.07957712494214994,0.10502471831411568,0.08678963372461393,0.016440984856013318
2023-05-29,0.2556223880575262,0.07612597579923823,0.19144845949674233,0.05362153100942995
2023-06-05,0.17750345303975582,0.19353619305368072,0.17950791029451926,0.038367898495634586
2023-06-12,0.25709051491534907,0.11846645057237744,0.20322478324465204,0.03170043012116124
2023-06-19,0.24616174552849088,0.16672963596600926,0.26051375637537183,0.046463728659023526
2023-06-26,0.2763776485236141,0.11931716003401883,0.23060418401458072,0.04027111932861306
2023-07-03,0.28265128638585457,0.07807929639778782,0.158371543180692,0.023071723513391876
2023-07-10,0.23776392215804704,0.09715689635201738,0.21520733134057707,0.04898416599851062
2023-07-17,0.22104168408795447,0.12998761569169962,0.19224603395075235,0.1268148467823747
2023-07-24,0.020958752251780656,0.20997964471489913,0.0209628657571219,0.00026395513141364057


==> LaTeX/proportions_over_time_uk.csv <==
date,Threats to Culture or Identity,Threats to Survival or Physical Security,Vilification/Villainization,Explicit Dehumanization
2021-12-01 00:00:00+00:00,0.100095329,0.034863135,0.073811794,0.008851968
2021-12-08 00:00:00+00:00,0.089192617,0.01986755,0.07369311,0.013245033
2021-12-15 00:00:00+00:00,0.09089628,0.025366404,0.078776776,0.010005637
2021-12-22 00:00:00+00:00,0.096937213,0.025574273,0.084686064,0.015160796
2021-12-29 00:00:00+00:00,0.081766431,0.015525272,0.056408487,0.010177678
2022-01-05 00:00:00+00:00,0.089725409,0.024622921,0.077736238,0.014309656
2022-01-12 00:00:00+00:00,0.088832792,0.037624715,0.082101214,0.013102536
2022-01-19 00:00:00+00:00,0.096114298,0.04838186,0.076848144,0.010823682
2022-01-26 00:00:00+00:00,0.087325784,0.039525261,0.073932927,0.008710801
2022-02-02 00:00:00+00:00,0.087841768,0.027457824,0.076323444,0.010936591
2022-02-09 00:00:00+00:00,0.105730867,0.054497642,0.069368879,0.010428001
2022-02-16 00:00:00+00:00,0.134165367,0.078917639,0.089891872,0.016030986
2022-02-23 00:00:00+00:00,0.038695383,0.07088878,0.095406407,0.039539454
2022-03-02 00:00:00+00:00,0.054789489,0.080837453,0.127515649,0.04658637
2022-03-09 00:00:00+00:00,0.061893315,0.092812448,0.141071986,0.051562471
2022-03-16 00:00:00+00:00,0.070392473,0.084658274,0.142178856,0.051139086
2022-03-23 00:00:00+00:00,0.083535962,0.078968299,0.131325986,0.048199068
2022-03-30 00:00:00+00:00,0.069792959,0.087253125,0.174124606,0.056769392
2022-04-06 00:00:00+00:00,0.071262062,0.104006289,0.170118183,0.052667245
2022-04-13 00:00:00+00:00,0.074831394,0.101566488,0.129161405,0.039739904
2022-04-20 00:00:00+00:00,0.082209449,0.088658349,0.137081172,0.038384971
2022-04-27 00:00:00+00:00,0.083112212,0.077245121,0.129783596,0.038887906
2022-05-04 00:00:00+00:00,0.083547408,0.074089211,0.124241009,0.041948856
2022-05-11 00:00:00+00:00,0.077696499,0.067551702,0.111833589,0.036455041
2022-05-18 00:00:00+00:00,0.087578962,0.069143093,0.119026366,0.033884922
2022-05-25 00:00:00+00:00,0.082732118,0.074176123,0.119711416,0.037341841
2022-06-01 00:00:00+00:00,0.078586825,0.061999927,0.119213766,0.036644624
2022-06-08 00:00:00+00:00,0.09201342,0.062936254,0.121669045,0.038910956
2022-06-15 00:00:00+00:00,0.08327561,0.059416609,0.101362272,0.035095821
2022-06-22 00:00:00+00:00,0.062696843,0.082692449,0.123562587,0.040064455
2022-06-29 00:00:00+00:00,0.071931956,0.062413933,0.112474686,0.036654516
2022-07-06 00:00:00+00:00,0.068418037,0.053441362,0.1148621,0.039528603
2022-07-13 00:00:00+00:00,0.066398552,0.05803338,0.122943897,0.043474764
2022-07-20 00:00:00+00:00,0.074259759,0.056733942,0.12353773,0.039550928
2022-07-27 00:00:00+00:00,0.068998812,0.056818182,0.128193702,0.041369578
2022-08-03 00:00:00+00:00,0.071969242,0.07337098,0.131042493,0.038687973
2022-08-10 00:00:00+00:00,0.066756951,0.061977217,0.117143312,0.034493747
2022-08-17 00:00:00+00:00,0.072696692,0.067015511,0.113287236,0.034199215
2022-08-24 00:00:00+00:00,0.080720556,0.061148482,0.115684263,0.034887698
2022-08-31 00:00:00+00:00,0.083377939,0.048915057,0.115493886,0.037633302
2022-09-07 00:00:00+00:00,0.055947312,0.039548962,0.123270357,0.054284194
2022-09-14 00:00:00+00:00,0.089859299,0.057620305,0.147637252,0.04433847
2022-09-21 00:00:00+00:00,0.085789198,0.054371604,0.136828735,0.056418037
2022-09-28 00:00:00+00:00,0.087123621,0.055891238,0.086249331,0.035170323
2022-10-05 00:00:00+00:00,0.061278312,0.04931278,0.092178632,0.023511
2022-10-12 00:00:00+00:00,0.062279294,0.050123813,0.101789312,0.035170323
2022-10-19 00:00:00+00:00,0.04161,0.0538127,0.108729872,0.023511
2022-10-26 00:00:00+00:00,0.063291139,0.055468197,0.115024766,0.035026339
2022-11-02 00:00:00+00:00,0.066037325,0.050463305,0.115369557,0.040501153
2022-11-09 00:00:00+00:00,0.059339,0.048836522,0.094948965,0.040533001
2022-11-16 00:00:00+00:00,0.070448384,0.059562044,0.115537018,0.032075078
2022-11-23 00:00:00+00:00,0.07769506,0.074075597,0.110146835,0.032163863
2022-11-30 00:00:00+00:00,0.084174529,0.04742285,0.095504924,0.034568003
2022-12-07 00:00:00+00:00,0.08395574,0.054264638,0.10571692,0.030982019
2022-12-14 00:00:00+00:00,0.059602929,0.059010287,0.091266986,0.030351776
2022-12-21 00:00:00+00:00,0.065042888,0.048805101,0.104536489,0.033438833
2022-12-28 00:00:00+00:00,0.053152805,0.045686654,0.07868472,0.033965184
2023-01-04 00:00:00+00:00,0.079372109,0.053390414,0.108109438,0.031000886
2023-01-11 00:00:00+00:00,0.078129731,0.05231321,0.092183192,0.030129309
2023-01-18 00:00:00+00:00,0.074123123,0.051238971,0.091232169,0.028912981
2023-01-25 00:00:00+00:00,0.059670265,0.050123789,0.082182609,0.025483304
2023-02-01 00:00:00+00:00,0.054968288,0.048304072,0.085255998,0.028265466
2023-02-08 00:00:00+00:00,0.05424322,0.052660084,0.078573512,0.028913053
2023-02-15 00:00:00+00:00,0.070135939,0.060067969,0.096686491,0.026550552
2023-02-22 00:00:00+00:00,0.072350645,0.048419608,0.090663464,0.027147575
2023-03-01 00:00:00+00:00,0.068048734,0.046609369,0.106157915,0.032678504
2023-03-08 00:00:00+00:00,0.085628443,0.043565348,0.092638958,0.027632358
2023-03-15 00:00:00+00:00,0.071346265,0.037449587,0.103322451,0.022853851
2023-03-22 00:00:00+00:00,0.077358491,0.052751572,0.096540881,0.026650943
2023-03-29 00:00:00+00:00,0.105855856,0.033783784,0.091497748,0.025337838
2023-04-05 00:00:00+00:00,0.102235904,0.024465327,0.085709657,0.026895658
2023-04-12 00:00:00+00:00,0.079886591,0.029019346,0.105070047,0.039192795
2023-04-19 00:00:00+00:00,0.093515254,0.031427257,0.070826307,0.027594665
2023-04-26 00:00:00+00:00,0.078869488,0.03950873,0.095738384,0.031370228
2023-05-03 00:00:00+00:00,0.069587285,0.029784961,0.092026179,0.028582877
2023-05-10 00:00:00+00:00,0.039860627,0.017700348,0.062439024,0.027735192
2023-05-17 00:00:00+00:00,0,0,0,0
2023-05-24 00:00:00+00:00,0,0,0,0
2023-05-31 00:00:00+00:00,0,0,0,0
2023-06-07 00:00:00+00:00,0,0,0,0
2023-06-14 00:00:00+00:00,0,0,0,0
2023-06-21 00:00:00+00:00,0,0,0,0
2023-06-28 00:00:00+00:00,0,0,0,0
2023-07-05 00:00:00+00:00,0,0,0,0
2023-07-12 00:00:00+00:00,0,0,0,0
2023-07-19 00:00:00+00:00,0,0,0,0
2023-07-26 00:00:00+00:00,0,0,0,0
2023-08-02 00:00:00+00:00,0,0,0,0
2023-08-09 00:00:00+00:00,0,0,0,0
2023-08-16 00:00:00+00:00,0,0,0,0

==> LaTeX/proportions_over_time_uk2.csv <==
date,Threats to Culture or Identity,Threats to Survival or Physical Security,Vilification/Villainization,Explicit Dehumanization
2021-12-01 00:00:00+00:00,0.024513141767669888,0.11848018521040447,0.3517635843660629,0.021653275228108403
2021-12-08 00:00:00+00:00,0.02409468789629421,0.10370579117937156,0.35465689728054106,0.030858109060166266
2021-12-15 00:00:00+00:00,0.025225479143179255,0.10653889515219842,0.3493517474633596,0.026352874859075535
2021-12-22 00:00:00+00:00,0.0333843797856049,0.10505359877488514,0.3687595712098009,0.032771822358346095
2021-12-29 00:00:00+00:00,0.026220458858030017,0.08176643091254097,0.314818009315163,0.030360531309297913
2022-01-05 00:00:00+00:00,0.029908469769240685,0.15792187701430965,0.3792703364702849,0.029134974861415495
2022-01-12 00:00:00+00:00,0.029570861882437793,0.13883880274071403,0.3732419761990624,0.028729414593100133
2022-01-19 00:00:00+00:00,0.022837969477216148,0.19655806905509254,0.36118627557094923,0.023703864054551358
2022-01-26 00:00:00+00:00,0.02580574912891986,0.1763937282229965,0.3645470383275261,0.02384581881533101
2022-02-02 00:00:00+00:00,0.023385689354275742,0.12949389179755671,0.3735892961023851,0.02675974403723095
2022-02-09 00:00:00+00:00,0.021309394269133117,0.22062023939064201,0.3752266956837142,0.020674646354733407
2022-02-16 00:00:00+00:00,0.0265210608424337,0.33950185593630644,0.5423637635160579,0.024692022163645168
2022-02-23 00:00:00+00:00,0.01386122944225367,0.532015351542408,0.6125186289120715,0.04341690516070321
2022-03-02 00:00:00+00:00,0.017768323104941766,0.4802650709355535,0.6177591405090219,0.051376624171653326
2022-03-09 00:00:00+00:00,0.02126722571884691,0.48052186358882143,0.624052700148632,0.05517734921188322
2022-03-16 00:00:00+00:00,0.024545890142440213,0.47943982227642984,0.6361240580215185,0.05170536219889359
2022-03-23 00:00:00+00:00,0.029632996250426088,0.45326667424156347,0.6233837063970004,0.047858197932053176
2022-03-30 00:00:00+00:00,0.025522373819292052,0.4679181375822918,0.6469563972903349,0.06041885316286614
2022-04-06 00:00:00+00:00,0.024666594383606202,0.44565217391304346,0.6269109834110376,0.05581155806136832
2022-04-13 00:00:00+00:00,0.02775613294999597,0.4637128194104845,0.6186688878738211,0.04156702582153317
2022-04-20 00:00:00+00:00,0.026328333099677553,0.4496284873124912,0.5988223748773307,0.04217019486891911
2022-04-27 00:00:00+00:00,0.027979244059201602,0.450026534583407,0.6031310808420308,0.0399492894628221
2022-05-04 00:00:00+00:00,0.03310368986454928,0.4304063521718823,0.6009166277440449,0.04384633348902382
2022-05-11 00:00:00+00:00,0.02573828230831753,0.3879707396369548,0.5756946325897829,0.041301664709955145
2022-05-18 00:00:00+00:00,0.035052183466080744,0.40002746498214775,0.5738121395221093,0.039480911837407304
2022-05-25 00:00:00+00:00,0.0286770837109814,0.4343254903382518,0.600949860421274,0.04223615995359461
2022-06-01 00:00:00+00:00,0.02813196448796171,0.4089730006210953,0.5867158671586716,0.04022505571590369
2022-06-08 00:00:00+00:00,0.03227796845474529,0.3980178165130539,0.5796151324669315,0.044155643823994443
2022-06-15 00:00:00+00:00,0.030593396444239206,0.392018779342723,0.5479873778188256,0.04025244362348957
2022-06-22 00:00:00+00:00,0.024060646011865524,0.47278986303376547,0.5953270343514246,0.04460558119094704
2022-06-29 00:00:00+00:00,0.022073714054272987,0.42227622519238556,0.5765087079789388,0.041109761036857026
2022-07-06 00:00:00+00:00,0.022833292413454456,0.39422211310254524,0.5739013012521483,0.03989688190522956
2022-07-13 00:00:00+00:00,0.021114015684697365,0.445163884978886,0.5832294389704403,0.04612909712447215
2022-07-20 00:00:00+00:00,0.02326777220722458,0.40609332819128424,0.5748810901144106,0.04070788876033766
2022-07-27 00:00:00+00:00,0.02335858585858586,0.3956476530005942,0.5481283422459893,0.04296642899584076
2022-08-03 00:00:00+00:00,0.021907164884456726,0.4024590492210341,0.5801593976530899,0.04125115142777044
2022-08-10 00:00:00+00:00,0.024097825221062696,0.41432326933800684,0.5908547757508166,0.03863618258583606
2022-08-17 00:00:00+00:00,0.02586432442534106,0.40874602877966737,0.5893851616520277,0.03834797234161839
2022-08-24 00:00:00+00:00,0.029909170372059438,0.42047657051647475,0.5841599209516208,0.03576179074981948
2022-08-31 00:00:00+00:00,0.03182772676740643,0.37501544035903983,0.5749577963519579,0.039321447688063574
2022-09-07 00:00:00+00:00,0.02152075572112826,0.37766098988823843,0.6213078765300691,0.05378525811601916
2022-09-14 00:00:00+00:00,0.023056004414141015,0.3875379340243566,0.610018523627478,0.05044732589760769
2022-09-21 00:00:00+00:00,0.019335262155105497,0.3986310069860984,0.6413802836779338,0.05931126949403712
2022-09-28 00:00:00+00:00,0.022115213126449082,0.3709291956482968,0.6153379703941502,0.055038344925985375
2022-10-05 00:00:00+00:00,0.016727162734422263,0.47162734422262553,0.6044464609800363,0.045402298850574715
2022-10-12 00:00:00+00:00,0.016778409284280024,0.44539359493584724,0.563250859340435,0.03968280978797264
2022-10-19 00:00:00+00:00,0.020006191471248356,0.419704357247891,0.555104094110363,0.03842581843510564
2022-10-26 00:00:00+00:00,0.023075713499488955,0.3911864140262599,0.5602248604450035,0.04092302853997956
2022-11-02 00:00:00+00:00,0.022577978857615175,0.3423674250663418,0.5353460651672685,0.042893809544525166
2022-11-09 00:00:00+00:00,0.021037776100298663,0.3595457678295973,0.5657881781482819,0.04378220486396009
2022-11-16 00:00:00+00:00,0.02477580813347237,0.3492387904066736,0.5205839416058394,0.038415015641293015
2022-11-23 00:00:00+00:00,0.02644675687903591,0.3767531773125488,0.4885863529798873,0.03701723357874388
2022-11-30 00:00:00+00:00,0.03217831980552923,0.36257261752708997,0.5217749577685303,0.040212599398459066
2022-12-07 00:00:00+00:00,0.028722913785154448,0.33669893960350394,0.5253573075149839,0.036237897648686034
2022-12-14 00:00:00+00:00,0.022478093383566863,0.39605469246073743,0.5257164627693349,0.03691317783516065
2022-12-21 00:00:00+00:00,0.024081464153020503,0.3370946286867575,0.5212146231824228,0.03674143387917985
2022-12-28 00:00:00+00:00,0.020618955512572534,0.43822050290135395,0.5463829787234042,0.03822050290135397
2023-01-04 00:00:00+00:00,0.026818226552504675,0.35473870682019487,0.5571794114752485,0.03508512941639602
2023-01-11 00:00:00+00:00,0.020272557982055187,0.39821398340951414,0.54223802268495,0.04130692398848823
2023-01-18 00:00:00+00:00,0.01973070257299027,0.27747411456250276,0.44807359018797493,0.029151668666400034
2023-01-25 00:00:00+00:00,0.020713030379111222,0.36208050882919074,0.48522888944681564,0.03163444639718805
2023-02-01 00:00:00+00:00,0.019487085210037686,0.28752642706131076,0.4832245610809817,0.034332199650703187
2023-02-08 00:00:00+00:00,0.019080948214806482,0.3719951672707578,0.48956380452443443,0.03170437028704745
2023-02-15 00:00:00+00:00,0.026253186066270178,0.3453695836873407,0.5129566694987255,0.03160577740016993
2023-02-22 00:00:00+00:00,0.021700904919157694,0.360681048162285,0.5408500235879401,0.03233692155937728
2023-03-01 00:00:00+00:00,0.02101435587457499,0.34874386097468835,0.5408009066868152,0.036928598413298076
2023-03-08 00:00:00+00:00,0.027404743478854646,0.3637729321254609,0.515728137661037,0.031274184003277646
2023-03-15 00:00:00+00:00,0.02501440368734396,0.3306126368350298,0.5283272517764548,0.03048780487804878
2023-03-22 00:00:00+00:00,0.024842767295597486,0.3474842767295597,0.5121069182389937,0.03089622641509434
2023-03-29 00:00:00+00:00,0.03307995495495496,0.24394707207207209,0.5011261261261262,0.036036036036036036
2023-04-05 00:00:00+00:00,0.037265068049254696,0.2644199611147116,0.47812702527543743,0.030622164614387555
2023-04-12 00:00:00+00:00,0.02685123415610407,0.2606737825216811,0.48482321547698465,0.051701134089392926
2023-04-19 00:00:00+00:00,0.037559405181664875,0.254790740456845,0.4747815422351679,0.03418672390004599
2023-04-26 00:00:00+00:00,0.026339153595738383,0.3333826575910033,0.49940810890796095,0.03847292098253921
2023-05-03 00:00:00+00:00,0.02484306130626419,0.344997996527314,0.5448110057432883,0.0376652864965941
2023-05-10 00:00:00+00:00,0.018954703832752613,0.3087108013937282,0.5404878048780488,0.0445993031358885
2023-05-17 00:00:00+00:00,0.017106842737094837,0.3245798319327731,0.5460684273709484,0.03826530612244898
2023-05-24 00:00:00+00:00,0.015844544095665172,0.37533632286995516,0.5254110612855007,0.03632286995515695
2023-05-31 00:00:00+00:00,0.01823344791510985,0.3624271409355851,0.5484979823643701,0.040801076072335976
2023-06-07 00:00:00+00:00,0.017727187908191826,0.33047210300429186,0.5392797163649935,0.05168874790072775
2023-06-14 00:00:00+00:00,0.017939282428702852,0.2936982520699172,0.5298988040478381,0.04162833486660534
2023-06-21 00:00:00+00:00,0.015267175572519083,0.3498457040766607,0.6740295598505766,0.05278544745817768
2023-06-28 00:00:00+00:00,0.022530783337699763,0.28111082001571913,0.5252816347917213,0.04375163741157977
2023-07-05 00:00:00+00:00,0.017245688577855536,0.2511872031992002,0.4823794051487128,0.04673831542114471
2023-07-12 00:00:00+00:00,0.01893939393939394,0.2481060606060606,0.5110479797979798,0.047979797979797977
2023-07-19 00:00:00+00:00,0.02556931681981622,0.31442269276867757,0.5833000399520575,0.05233719536556133
2023-07-26 00:00:00+00:00,0.026093630084420567,0.3115886415963162,0.5318495778971604,0.05065234075211052
2023-08-02 00:00:00+00:00,0.030555555555555555,0.2861111111111111,0.5972222222222222,0.06388888888888888
2023-08-09 00:00:00+00:00,0.04395604395604396,0.17582417582417584,0.5384615384615384,0.10989010989010989
2023-08-16 00:00:00+00:00,0.0,0.3333333333333333,0.8333333333333334,0.16666666666666666


==> LaTeX/ru_bucha_plottable.csv <==
date,Denial of Russian War Crimes in Bucha,Claims of Ukrainian Responsibility for Civilian Casualties,Allegations of Western and Ukrainian Propaganda,Military Operations,Narratives of Russian Victimhood and Unjust Aggression,Claims of Ukrainian Aggression and Provocations,Critiques of Russian Military Operations and Invasion,International Responses and Condemnations,Conspiracy Theories and Alternative Narratives about Bucha,Reports and Investigations of War Crimes and Atrocities,Portrayal of Ukraine as Sabotaging Peace and Spreading Deception
2022-02-21,0.0,0.0,0.21860096376933394,0.18073385937536438,0.08562575149303354,0.1822731245848546,0.12368131490600852,0.038805791803464586,0.0,0.0,0.17027919406794043
2022-02-25,0.0,0.020630488416819425,0.163624810869926,0.4709940017246417,0.04340708266101906,0.1197451481175558,0.08340972464470801,0.011687676545272427,0.04203069630032922,0.0,0.044470370719728376
2022-03-01,0.0,0.01947132477862043,0.21392606667272868,0.44155007174491456,0.041090177589695076,0.12863076057943493,0.08144873199758566,0.010901980832650881,0.009759342709455847,0.0,0.05322154309491394
2022-03-05,0.0,0.0,0.24367229611753757,0.47801806826678056,0.0,0.08994712224135913,0.04175536079835212,0.06167204266256931,0.021066885689947856,0.0,0.06386822422345345
2022-03-09,0.0,0.017246802038608032,0.21182271624827506,0.22275199722227074,0.07304372336742368,0.20452286174104992,0.08586864147774119,0.01785439752776461,0.0,0.008754696037666852,0.1581341643391999
2022-03-13,0.0,0.024110142638905197,0.20887094841931936,0.22916959553703856,0.07503880174306048,0.20198333765340187,0.08842626061714594,0.049670601326549026,0.0,0.0,0.12273031206457956
2022-03-17,0.0,0.015050463692975297,0.25997102281315243,0.1808458363434937,0.08006762412649793,0.20855736599566066,0.09969956234412651,0.07087970776570897,0.0,0.0,0.08492841691838449
2022-03-21,0.0,0.03175648898167541,0.18675296372916686,0.13269293010026026,0.14098319592737482,0.21327563294828855,0.09523442435443243,0.03126017493448574,0.010555921113669998,0.010133852022139823,0.14735441588850612
2022-03-25,0.0,0.0,0.2805403661227664,0.2530833846917154,0.07016412661747952,0.23134760164441381,0.06634551759109085,0.0,0.0,0.0,0.09851900333253402
2022-03-29,0.0,0.06162422370957943,0.20070834968647186,0.20271323133689512,0.06447573289164422,0.18178839262479632,0.07918126143206594,0.029453610373328463,0.03204358615520004,0.0,0.1480116117900186
2022-04-02,0.04954509368499393,0.05003687955058434,0.199805481248323,0.33974442191292226,0.07176444697014588,0.12926553916092817,0.04205170852600766,0.012049904013784571,0.025062115019914715,0.015643963145540833,0.06503044676685463
2022-04-06,0.009973343691136772,0.078050285686024,0.1835327819299674,0.3555907918208769,0.08683989783215151,0.16849421718344618,0.02245194375362794,0.010670853027565595,0.022435441820302462,0.0,0.061960443254901264
2022-04-10,0.0,0.08198058872442013,0.2752426658115709,0.21620796396154768,0.09563589035398257,0.18990941686161467,0.04631180377346553,0.025199211333264908,0.00816724035533222,0.0,0.06134521882480139
2022-04-14,0.0,0.05166914244429243,0.22583063356583785,0.27921355427320127,0.05167304669524504,0.2275880162573288,0.0,0.0,0.0,0.0,0.16402560676409458
2022-04-18,0.07583380217187524,0.04176424343093448,0.12298407325471801,0.33384695212285126,0.07958030717318017,0.1924657266368882,0.07532432292494486,0.0,0.0,0.0,0.07820057228460775
2022-04-22,0.0,0.045225542005405704,0.10648906024115543,0.5725008903728418,0.04760513490097492,0.07961066433543365,0.05979945522638269,0.0,0.014235316386670704,0.014252538800698817,0.06028139773043629
2022-04-26,0.015948904183581254,0.04382528301523631,0.23883300155843953,0.22731264138537866,0.0321927121707447,0.1793104920007877,0.04452001043345118,0.0602038061709747,0.015273024437113827,0.01565249932050901,0.12692762532378316
2022-04-30,0.0,0.03014688731600571,0.22911093514724976,0.2054973369297286,0.11837575009703798,0.22516905174669358,0.0,0.028581090415627848,0.0,0.0,0.16311894834765656
2022-05-04,0.0,0.01929742272315192,0.2835388809855463,0.3018176018074671,0.05295511183707072,0.16725641689538445,0.05428469092092399,0.0,0.019324655133599447,0.0,0.1015252196968561
2022-05-08,0.0,0.0,0.16553491204655926,0.17964889689737476,0.08724122162933565,0.24037535732390555,0.2487853103056104,0.0,0.0,0.0,0.0784143017972144
2022-05-12,0.0,0.0,0.3306708528736168,0.3595469591203157,0.0,0.15591556324507128,0.0,0.0,0.0,0.0,0.15386662476099625
2022-05-16,0.0,0.05632153567192943,0.28759184148103256,0.2754773578611544,0.0,0.2501360245515829,0.0,0.023978132440994282,0.027617381994790715,0.0,0.07887772599851572
2022-05-20,0.0,0.0,0.21056787109001057,0.5871446180318501,0.0,0.10166407185259638,0.0,0.0,0.0,0.0,0.10062343902554287
2022-05-24,0.036711942546363265,0.13267396102290613,0.21204804015962092,0.13951157725959765,0.10306577450676999,0.14186603123876565,0.06091253469880564,0.0,0.0,0.033050937427134046,0.14015920114003674


==> LaTeX/telegram_data.csv <==
date,Russian Military Actions and Atrocities,Ukrainian Resistance and Military Operations,International Reactions and Diplomatic Movements,Humanitarian Crisis and Civilian Impact,Information and Documentation,Information Warfare/Propaganda,War Crimes Investigations and Accountability,Economic and Infrastructural Impact,Internal Displacement and Refugee Crisis,Comparative References to Bucha
2022-02-24,0.23116068581470778,0.21801660051754176,0.020840038508230622,0.20672348258629045,0.02356557703843156,0.06386294639897136,0.0,0.0,0.0,0.23583066913582648
2022-02-26,0.3635952861935053,0.1418940699729882,0.02250518425314835,0.1704140514920054,0.04912649523301904,0.05672930902300743,0.0,0.01415907343071788,0.016384431646948517,0.16519209875465993
2022-02-28,0.44600946814661974,0.11008594096929192,0.0,0.12408292509556637,0.05586432326093322,0.1311721928556084,0.0,0.05030001840080164,0.005133030702031514,0.07735210056914718
2022-03-02,0.38345550981982823,0.23225936554034415,0.012747121973082323,0.13722106290214514,0.03493668693636289,0.04034580268137463,0.005514302273339818,0.04861356102563996,0.025221702742675982,0.07968488410520687
2022-03-04,0.3891023373103247,0.2104140841249442,0.0,0.18284070289029578,0.01878449977704516,0.07782152920199258,0.0,0.0651195487721838,0.009061386374650583,0.04685591154856324
2022-03-06,0.2807591066944494,0.1283550061949043,0.0,0.19693040846827586,0.13133791797324731,0.025549427006750298,0.0,0.02600609303026313,0.0,0.21106204063210968
2022-03-08,0.3525187747772471,0.07886269222080185,0.0,0.19493515144748633,0.0,0.09732446273352335,0.0,0.0363230011582236,0.1662062181419112,0.07382969952080658
2022-03-10,0.2706371837341643,0.14862431342345428,0.031507070504783546,0.18259687266323693,0.0,0.0,0.0,0.037256165229025986,0.0371796853164984,0.29219870912883655
2022-03-12,0.27970778364040677,0.2428664229865444,0.0,0.0805294383026952,0.1832902316670184,0.0,0.0,0.0,0.14430227865045236,0.06930384475288287
2022-03-14,0.4247521470639308,0.22766439210443712,0.0,0.09027965191155617,0.0,0.038215796969649746,0.0,0.04384720643760199,0.0,0.17524080551282423
2022-03-16,0.3052011570844566,0.2064168901917274,0.0,0.1917305207113217,0.05783698154352733,0.027765051296617282,0.0,0.01018716691244651,0.1272500249962499,0.07361220726365326
2022-03-18,0,0,0,0,0,0,0,0,0,
2022-03-20,0.3088174615950091,0.14446488964681534,0.0,0.16706804528262234,0.0,0.13085738102410466,0.0,0.1475905733093901,0.04560452781553481,0.05559712132652366
2022-03-22,0.2877849820351514,0.2520261762595208,0.01540247762840791,0.16304236557471571,0.080832536268931,0.030740702552858344,0.00861285016720606,0.0295334029834539,0.04579570037304659,0.0862288061567083
2022-03-24,0.34880292292110027,0.15969784286957578,0.029317345482603493,0.19933461940982652,0.06487344453371491,0.0,0.0,0.0,0.06390562323759026,0.13406820154558877
2022-03-26,0.28938129011873515,0.2932193459438456,0.0,0.14075698353133126,0.14769175149917552,0.06419583170892876,0.0,0.0,0.02334023362001893,0.041414563577964816
2022-03-28,0.3938596366999559,0.24919998691275902,0.0,0.09122300028093669,0.024694060734574332,0.06092838322441683,0.0,0.05127488866439567,0.05091357312971548,0.07790647035324612
2022-03-30,0.3331969774804231,0.2576731443119576,0.020917577529911417,0.16876026393832552,0.060523925689974445,0.034985831831934766,0.0,0.04448014175957558,0.011774189337347451,0.06768794812055015
2022-04-01,0.2881555008562894,0.25005484091816194,0.01940621109907547,0.15329452265801985,0.04646685824384476,0.06698384615643296,0.0,0.05314563163779416,0.06846355648535898,0.05402903194502252
2022-04-03,0.3790638539438095,0.09546101672614014,0.04168058349248149,0.13879474930359664,0.08006136971659324,0.11559191391429557,0.006164997171852881,0.003492681092197815,0.01252370339558846,0.12716513124344428
2022-04-05,0.34873736159996854,0.08981690933803824,0.05446290793922056,0.15616453028625643,0.07014574007511154,0.0963475398384764,0.02085071156291358,0.008558729496133188,0.0020084471044942574,0.15290712275938728
2022-04-07,0.33754676381706383,0.07713383645343647,0.019062432671768225,0.16797039635101835,0.11097147572285937,0.11785530110400781,0.0,0.010777382985861516,0.0033042014169606523,0.15537820947702377
2022-04-09,0.2597822441440473,0.14689770790463996,0.05424788063127378,0.24097780642816063,0.058546100439142254,0.08019019117070435,0.0,0.027353058337301905,0.05180339424013619,0.08020161670459362
2022-04-11,0.36102961190933713,0.0828151119113856,0.0458801459097901,0.07157321133234956,0.15197383346549279,0.10456811565524957,0.0,0.014768499483009323,0.0,0.16739147033338592
2022-04-13,0.2836053125701358,0.23018738769681676,0.02675161313936064,0.18443431152704448,0.06458969537600621,0.08160126673457424,0.0,0.0,0.02250502405535063,0.10632538890071122
2022-04-15,0.31875475767914985,0.20898083280755705,0.06134352298575032,0.10593225660463101,0.1949327844232699,0.039504883349024085,0.0,0.0705509621506178,0.0,0.0
2022-04-17,0.4317065071774259,0.1485668165644513,0.028274745834537443,0.10069194641537386,0.02821630056076658,0.023807461738288325,0.0,0.0,0.026701006515301943,0.2120352151938546
2022-04-19,0.37181132497493186,0.1194965198025629,0.03442271247711191,0.09366681318597742,0.10529839454672797,0.05257248510114934,0.0,0.0,0.0,0.22273174991153863
2022-04-21,0.388781982579488,0.058069399811451955,0.037096971638525364,0.17533095747556757,0.100371064802402,0.06280965241550153,0.024664546147493402,0.0,0.013130513813913643,0.13974491131565656
2022-04-23,0.4730119005346865,0.09467104552964693,0.0,0.17398942422123811,0.07629808198381348,0.0,0.0,0.08665093271936532,0.0,0.09537861501124965
2022-04-25,0.2679953333230029,0.1745854404359633,0.03818361364976736,0.11235518156748234,0.031058942430410828,0.040935331846071135,0.0756620118460817,0.033778475824318616,0.0,0.2254456690769018
2022-04-27,0.3826755645477456,0.05361288327570053,0.055179202921480854,0.16179197607457715,0.1288625283530456,0.030127547528077604,0.06096620616215869,0.016366102818166143,0.0,0.11041798831904784
2022-04-29,0.3629362185830221,0.15577132773303368,0.0,0.08987656255593406,0.14022670779973465,0.0,0.07217867887576908,0.0,0.08795270713657519,0.09105779731593128
2022-05-01,0.4830747497610645,0.06060191764449504,0.0,0.25436412382666257,0.03390984844593771,0.02980186048167235,0.05217732668495564,0.0,0.027018872389289458,0.05905130076592268
2022-05-03,0.506088759621809,0.0,0.0,0.13184118167558698,0.11049696377611326,0.0,0.0,0.0,0.0,0.25157309492649077
2022-05-05,0.3794497564548729,0.1452609541578518,0.0,0.06019261241653235,0.11873511679789102,0.13893685448910814,0.0,0.0,0.025130335046399978,0.1322943706373438
2022-05-07,0.3010414149034668,0.0,0.0,0.39017232262135726,0.0,0.0,0.0,0.30878626247517593,0.0,0.0
2022-05-09,0.2941818148526781,0.09136381119841107,0.0,0.20180734920867574,0.0,0.053341341627826167,0.0,0.0,0.0,0.35930568311240896
2022-05-11,0.22521677601336826,0.0807254426040263,0.06388776009174049,0.07217550689635069,0.23225344890106409,0.16354892845497582,0.0,0.0,0.0,0.16219213703847438
2022-05-13,0.2732756691179298,0.23472716697403037,0.0,0.12535479522205414,0.23594038859776054,0.0,0.0,0.0,0.0,0.13070198008822514
2022-05-15,0.39268303362910206,0.10155215224670243,0.0,0.12981018674466668,0.09874838527931541,0.10862481339145653,0.059065332298753416,0.053926585853178256,0.0,0.055589510556825206
2022-05-17,0.4778386391265164,0.12020929058132038,0.0,0.09829431142356589,0.06590673554013883,0.17688137949898977,0.0,0.0,0.0,0.060869643829468724
2022-05-19,0.4601372738316054,0.08701031483477427,0.0,0.05452200014634429,0.2119964173184788,0.13164716455232572,0.0,0.0,0.0,0.05468682931647151
2022-05-21,0.2587483493516286,0.2450570145509467,0.09755421860716566,0.1896442617353412,0.10462379573889626,0.0,0.0,0.0,0.0,0.10437236001602158
2022-05-23,0.2174968640550296,0.2373830768750136,0.0,0.16614131403463267,0.0701045371648619,0.13636431945991956,0.0,0.029920637452841993,0.039067092882658964,0.10352215807504171
2022-05-25,0.4060549243541393,0.2452965314481394,0.0,0.14570472850092522,0.0,0.10744849113435792,0.0,0.03016608603842003,0.031305476089677674,0.03402376243434043
2022-05-27,0.17890509448069347,0.21463501764492687,0.1108067808368495,0.24357199370375468,0.0,0.12216714661008768,0.0,0.09219785583809965,0.0,0.03771611088558815


==> LaTeX/uk_bucha_narrative.csv <==
date,Topic,Score
2022-02-24,Russian Military Actions and Atrocities,0.23116068581470778
2022-02-26,Russian Military Actions and Atrocities,0.3635952861935053
2022-02-28,Russian Military Actions and Atrocities,0.44600946814661974
2022-03-02,Russian Military Actions and Atrocities,0.38345550981982823
2022-03-04,Russian Military Actions and Atrocities,0.3891023373103247
2022-03-06,Russian Military Actions and Atrocities,0.2807591066944494
2022-03-08,Russian Military Actions and Atrocities,0.3525187747772471
2022-03-10,Russian Military Actions and Atrocities,0.2706371837341643
2022-03-12,Russian Military Actions and Atrocities,0.27970778364040677
2022-03-14,Russian Military Actions and Atrocities,0.4247521470639308
2022-03-16,Russian Military Actions and Atrocities,0.3052011570844566
2022-03-20,Russian Military Actions and Atrocities,0.3088174615950091
2022-03-22,Russian Military Actions and Atrocities,0.2877849820351514
2022-03-24,Russian Military Actions and Atrocities,0.34880292292110027
2022-03-26,Russian Military Actions and Atrocities,0.28938129011873515
2022-03-28,Russian Military Actions and Atrocities,0.3938596366999559
2022-03-30,Russian Military Actions and Atrocities,0.3331969774804231
2022-04-01,Russian Military Actions and Atrocities,0.2881555008562894
2022-04-03,Russian Military Actions and Atrocities,0.3790638539438095
2022-04-05,Russian Military Actions and Atrocities,0.34873736159996854
2022-04-07,Russian Military Actions and Atrocities,0.33754676381706383
2022-04-09,Russian Military Actions and Atrocities,0.2597822441440473
2022-04-11,Russian Military Actions and Atrocities,0.36102961190933713
2022-04-13,Russian Military Actions and Atrocities,0.2836053125701358
2022-04-15,Russian Military Actions and Atrocities,0.31875475767914985
2022-04-17,Russian Military Actions and Atrocities,0.4317065071774259
2022-04-19,Russian Military Actions and Atrocities,0.37181132497493186
2022-04-21,Russian Military Actions and Atrocities,0.388781982579488
2022-04-23,Russian Military Actions and Atrocities,0.4730119005346865
2022-04-25,Russian Military Actions and Atrocities,0.2679953333230029
2022-04-27,Russian Military Actions and Atrocities,0.3826755645477456
2022-04-29,Russian Military Actions and Atrocities,0.3629362185830221
2022-05-01,Russian Military Actions and Atrocities,0.4830747497610645
2022-05-03,Russian Military Actions and Atrocities,0.506088759621809
2022-05-05,Russian Military Actions and Atrocities,0.3794497564548729
2022-05-07,Russian Military Actions and Atrocities,0.3010414149034668
2022-05-09,Russian Military Actions and Atrocities,0.2941818148526781
2022-05-11,Russian Military Actions and Atrocities,0.22521677601336826
2022-05-13,Russian Military Actions and Atrocities,0.2732756691179298
2022-05-15,Russian Military Actions and Atrocities,0.39268303362910206
2022-05-17,Russian Military Actions and Atrocities,0.4778386391265164
2022-05-19,Russian Military Actions and Atrocities,0.4601372738316054
2022-05-21,Russian Military Actions and Atrocities,0.2587483493516286
2022-05-23,Russian Military Actions and Atrocities,0.2174968640550296
2022-05-25,Russian Military Actions and Atrocities,0.4060549243541393
2022-05-27,Russian Military Actions and Atrocities,0.17890509448069347
2022-02-24,Ukrainian Resistance and Military Operations,0.21801660051754176
2022-02-26,Ukrainian Resistance and Military Operations,0.1418940699729882
2022-02-28,Ukrainian Resistance and Military Operations,0.11008594096929192
2022-03-02,Ukrainian Resistance and Military Operations,0.23225936554034415
2022-03-04,Ukrainian Resistance and Military Operations,0.2104140841249442
2022-03-06,Ukrainian Resistance and Military Operations,0.1283550061949043
2022-03-08,Ukrainian Resistance and Military Operations,0.07886269222080185
2022-03-10,Ukrainian Resistance and Military Operations,0.14862431342345428
2022-03-12,Ukrainian Resistance and Military Operations,0.2428664229865444
2022-03-14,Ukrainian Resistance and Military Operations,0.22766439210443712
2022-03-16,Ukrainian Resistance and Military Operations,0.2064168901917274
2022-03-20,Ukrainian Resistance and Military Operations,0.14446488964681534
2022-03-22,Ukrainian Resistance and Military Operations,0.2520261762595208
2022-03-24,Ukrainian Resistance and Military Operations,0.15969784286957578
2022-03-26,Ukrainian Resistance and Military Operations,0.2932193459438456
2022-03-28,Ukrainian Resistance and Military Operations,0.24919998691275902
2022-03-30,Ukrainian Resistance and Military Operations,0.2576731443119576
2022-04-01,Ukrainian Resistance and Military Operations,0.25005484091816194
2022-04-03,Ukrainian Resistance and Military Operations,0.09546101672614014
2022-04-05,Ukrainian Resistance and Military Operations,0.08981690933803824
2022-04-07,Ukrainian Resistance and Military Operations,0.07713383645343647
2022-04-09,Ukrainian Resistance and Military Operations,0.14689770790463996
2022-04-11,Ukrainian Resistance and Military Operations,0.0828151119113856
2022-04-13,Ukrainian Resistance and Military Operations,0.23018738769681676
2022-04-15,Ukrainian Resistance and Military Operations,0.20898083280755705
2022-04-17,Ukrainian Resistance and Military Operations,0.1485668165644513
2022-04-19,Ukrainian Resistance and Military Operations,0.1194965198025629
2022-04-21,Ukrainian Resistance and Military Operations,0.058069399811451955
2022-04-23,Ukrainian Resistance and Military Operations,0.09467104552964693
2022-04-25,Ukrainian Resistance and Military Operations,0.1745854404359633
2022-04-27,Ukrainian Resistance and Military Operations,0.05361288327570053
2022-04-29,Ukrainian Resistance and Military Operations,0.15577132773303368
2022-05-01,Ukrainian Resistance and Military Operations,0.06060191764449504
2022-05-05,Ukrainian Resistance and Military Operations,0.1452609541578518
2022-05-09,Ukrainian Resistance and Military Operations,0.09136381119841107
2022-05-11,Ukrainian Resistance and Military Operations,0.0807254426040263
2022-05-13,Ukrainian Resistance and Military Operations,0.23472716697403037
2022-05-15,Ukrainian Resistance and Military Operations,0.10155215224670243
2022-05-17,Ukrainian Resistance and Military Operations,0.12020929058132038
2022-05-19,Ukrainian Resistance and Military Operations,0.08701031483477427
2022-05-21,Ukrainian Resistance and Military Operations,0.2450570145509467
2022-05-23,Ukrainian Resistance and Military Operations,0.2373830768750136
2022-05-25,Ukrainian Resistance and Military Operations,0.2452965314481394
2022-05-27,Ukrainian Resistance and Military Operations,0.21463501764492687
2022-02-24,International Reactions and Diplomatic Movements,0.020840038508230622
2022-02-26,International Reactions and Diplomatic Movements,0.02250518425314835
2022-03-02,International Reactions and Diplomatic Movements,0.012747121973082323
2022-03-10,International Reactions and Diplomatic Movements,0.031507070504783546
2022-03-22,International Reactions and Diplomatic Movements,0.01540247762840791
2022-03-24,International Reactions and Diplomatic Movements,0.029317345482603493
2022-03-30,International Reactions and Diplomatic Movements,0.020917577529911417
2022-04-01,International Reactions and Diplomatic Movements,0.01940621109907547
2022-04-03,International Reactions and Diplomatic Movements,0.04168058349248149
2022-04-05,International Reactions and Diplomatic Movements,0.05446290793922056
2022-04-07,International Reactions and Diplomatic Movements,0.019062432671768225
2022-04-09,International Reactions and Diplomatic Movements,0.05424788063127378
2022-04-11,International Reactions and Diplomatic Movements,0.0458801459097901
2022-04-13,International Reactions and Diplomatic Movements,0.02675161313936064
2022-04-15,International Reactions and Diplomatic Movements,0.06134352298575032
2022-04-17,International Reactions and Diplomatic Movements,0.028274745834537443
2022-04-19,International Reactions and Diplomatic Movements,0.03442271247711191
2022-04-21,International Reactions and Diplomatic Movements,0.037096971638525364
2022-04-25,International Reactions and Diplomatic Movements,0.03818361364976736
2022-04-27,International Reactions and Diplomatic Movements,0.055179202921480854
2022-05-11,International Reactions and Diplomatic Movements,0.06388776009174049
2022-05-21,International Reactions and Diplomatic Movements,0.09755421860716566
2022-05-27,International Reactions and Diplomatic Movements,0.1108067808368495
2022-02-24,Humanitarian Crisis and Civilian Impact,0.20672348258629045
2022-02-26,Humanitarian Crisis and Civilian Impact,0.1704140514920054
2022-02-28,Humanitarian Crisis and Civilian Impact,0.12408292509556637
2022-03-02,Humanitarian Crisis and Civilian Impact,0.13722106290214514
2022-03-04,Humanitarian Crisis and Civilian Impact,0.18284070289029578
2022-03-06,Humanitarian Crisis and Civilian Impact,0.19693040846827586
2022-03-08,Humanitarian Crisis and Civilian Impact,0.19493515144748633
2022-03-10,Humanitarian Crisis and Civilian Impact,0.18259687266323693
2022-03-12,Humanitarian Crisis and Civilian Impact,0.0805294383026952
2022-03-14,Humanitarian Crisis and Civilian Impact,0.09027965191155617
2022-03-16,Humanitarian Crisis and Civilian Impact,0.1917305207113217
2022-03-20,Humanitarian Crisis and Civilian Impact,0.16706804528262234
2022-03-22,Humanitarian Crisis and Civilian Impact,0.16304236557471571
2022-03-24,Humanitarian Crisis and Civilian Impact,0.19933461940982652
2022-03-26,Humanitarian Crisis and Civilian Impact,0.14075698353133126
2022-03-28,Humanitarian Crisis and Civilian Impact,0.09122300028093669
2022-03-30,Humanitarian Crisis and Civilian Impact,0.16876026393832552
2022-04-01,Humanitarian Crisis and Civilian Impact,0.15329452265801985
2022-04-03,Humanitarian Crisis and Civilian Impact,0.13879474930359664
2022-04-05,Humanitarian Crisis and Civilian Impact,0.15616453028625643
2022-04-07,Humanitarian Crisis and Civilian Impact,0.16797039635101835
2022-04-09,Humanitarian Crisis and Civilian Impact,0.24097780642816063
2022-04-11,Humanitarian Crisis and Civilian Impact,0.07157321133234956
2022-04-13,Humanitarian Crisis and Civilian Impact,0.18443431152704448
2022-04-15,Humanitarian Crisis and Civilian Impact,0.10593225660463101
2022-04-17,Humanitarian Crisis and Civilian Impact,0.10069194641537386
2022-04-19,Humanitarian Crisis and Civilian Impact,0.09366681318597742
2022-04-21,Humanitarian Crisis and Civilian Impact,0.17533095747556757
2022-04-23,Humanitarian Crisis and Civilian Impact,0.17398942422123811
2022-04-25,Humanitarian Crisis and Civilian Impact,0.11235518156748234
2022-04-27,Humanitarian Crisis and Civilian Impact,0.16179197607457715
2022-04-29,Humanitarian Crisis and Civilian Impact,0.08987656255593406
2022-05-01,Humanitarian Crisis and Civilian Impact,0.25436412382666257
2022-05-03,Humanitarian Crisis and Civilian Impact,0.13184118167558698
2022-05-05,Humanitarian Crisis and Civilian Impact,0.06019261241653235
2022-05-07,Humanitarian Crisis and Civilian Impact,0.39017232262135726
2022-05-09,Humanitarian Crisis and Civilian Impact,0.20180734920867574
2022-05-11,Humanitarian Crisis and Civilian Impact,0.07217550689635069
2022-05-13,Humanitarian Crisis and Civilian Impact,0.12535479522205414
2022-05-15,Humanitarian Crisis and Civilian Impact,0.12981018674466668
2022-05-17,Humanitarian Crisis and Civilian Impact,0.09829431142356589
2022-05-19,Humanitarian Crisis and Civilian Impact,0.05452200014634429
2022-05-21,Humanitarian Crisis and Civilian Impact,0.1896442617353412
2022-05-23,Humanitarian Crisis and Civilian Impact,0.16614131403463267
2022-05-25,Humanitarian Crisis and Civilian Impact,0.14570472850092522
2022-05-27,Humanitarian Crisis and Civilian Impact,0.24357199370375468
2022-02-24,Information and Documentation,0.02356557703843156
2022-02-26,Information and Documentation,0.04912649523301904
2022-02-28,Information and Documentation,0.05586432326093322
2022-03-02,Information and Documentation,0.03493668693636289
2022-03-04,Information and Documentation,0.01878449977704516
2022-03-06,Information and Documentation,0.13133791797324731
2022-03-12,Information and Documentation,0.1832902316670184
2022-03-16,Information and Documentation,0.05783698154352733
2022-03-22,Information and Documentation,0.080832536268931
2022-03-24,Information and Documentation,0.06487344453371491
2022-03-26,Information and Documentation,0.14769175149917552
2022-03-28,Information and Documentation,0.024694060734574332
2022-03-30,Information and Documentation,0.060523925689974445
2022-04-01,Information and Documentation,0.04646685824384476
2022-04-03,Information and Documentation,0.08006136971659324
2022-04-05,Information and Documentation,0.07014574007511154
2022-04-07,Information and Documentation,0.11097147572285937
2022-04-09,Information and Documentation,0.058546100439142254
2022-04-11,Information and Documentation,0.15197383346549279
2022-04-13,Information and Documentation,0.06458969537600621
2022-04-15,Information and Documentation,0.1949327844232699
2022-04-17,Information and Documentation,0.02821630056076658
2022-04-19,Information and Documentation,0.10529839454672797
2022-04-21,Information and Documentation,0.100371064802402
2022-04-23,Information and Documentation,0.07629808198381348
2022-04-25,Information and Documentation,0.031058942430410828
2022-04-27,Information and Documentation,0.1288625283530456
2022-04-29,Information and Documentation,0.14022670779973465
2022-05-01,Information and Documentation,0.03390984844593771
2022-05-03,Information and Documentation,0.11049696377611326
2022-05-05,Information and Documentation,0.11873511679789102
2022-05-11,Information and Documentation,0.23225344890106409
2022-05-13,Information and Documentation,0.23594038859776054
2022-05-15,Information and Documentation,0.09874838527931541
2022-05-17,Information and Documentation,0.06590673554013883
2022-05-19,Information and Documentation,0.2119964173184788
2022-05-21,Information and Documentation,0.10462379573889626
2022-05-23,Information and Documentation,0.0701045371648619
2022-02-24,Information Warfare/Propaganda,0.06386294639897136
2022-02-26,Information Warfare/Propaganda,0.05672930902300743
2022-02-28,Information Warfare/Propaganda,0.1311721928556084
2022-03-02,Information Warfare/Propaganda,0.04034580268137463
2022-03-04,Information Warfare/Propaganda,0.07782152920199258
2022-03-06,Information Warfare/Propaganda,0.025549427006750298
2022-03-08,Information Warfare/Propaganda,0.09732446273352335
2022-03-14,Information Warfare/Propaganda,0.038215796969649746
2022-03-16,Information Warfare/Propaganda,0.027765051296617282
2022-03-20,Information Warfare/Propaganda,0.13085738102410466
2022-03-22,Information Warfare/Propaganda,0.030740702552858344
2022-03-26,Information Warfare/Propaganda,0.06419583170892876
2022-03-28,Information Warfare/Propaganda,0.06092838322441683
2022-03-30,Information Warfare/Propaganda,0.034985831831934766
2022-04-01,Information Warfare/Propaganda,0.06698384615643296
2022-04-03,Information Warfare/Propaganda,0.11559191391429557
2022-04-05,Information Warfare/Propaganda,0.0963475398384764
2022-04-07,Information Warfare/Propaganda,0.11785530110400781
2022-04-09,Information Warfare/Propaganda,0.08019019117070435
2022-04-11,Information Warfare/Propaganda,0.10456811565524957
2022-04-13,Information Warfare/Propaganda,0.08160126673457424
2022-04-15,Information Warfare/Propaganda,0.039504883349024085
2022-04-17,Information Warfare/Propaganda,0.023807461738288325
2022-04-19,Information Warfare/Propaganda,0.05257248510114934
2022-04-21,Information Warfare/Propaganda,0.06280965241550153
2022-04-25,Information Warfare/Propaganda,0.040935331846071135
2022-04-27,Information Warfare/Propaganda,0.030127547528077604
2022-05-01,Information Warfare/Propaganda,0.02980186048167235
2022-05-05,Information Warfare/Propaganda,0.13893685448910814
2022-05-09,Information Warfare/Propaganda,0.053341341627826167
2022-05-11,Information Warfare/Propaganda,0.16354892845497582
2022-05-15,Information Warfare/Propaganda,0.10862481339145653
2022-05-17,Information Warfare/Propaganda,0.17688137949898977
2022-05-19,Information Warfare/Propaganda,0.13164716455232572
2022-05-23,Information Warfare/Propaganda,0.13636431945991956
2022-05-25,Information Warfare/Propaganda,0.10744849113435792
2022-05-27,Information Warfare/Propaganda,0.12216714661008768
2022-03-02,War Crimes Investigations and Accountability,0.005514302273339818
2022-03-22,War Crimes Investigations and Accountability,0.00861285016720606
2022-04-03,War Crimes Investigations and Accountability,0.006164997171852881
2022-04-05,War Crimes Investigations and Accountability,0.02085071156291358
2022-04-21,War Crimes Investigations and Accountability,0.024664546147493402
2022-04-25,War Crimes Investigations and Accountability,0.0756620118460817
2022-04-27,War Crimes Investigations and Accountability,0.06096620616215869
2022-04-29,War Crimes Investigations and Accountability,0.07217867887576908
2022-05-01,War Crimes Investigations and Accountability,0.05217732668495564
2022-05-15,War Crimes Investigations and Accountability,0.059065332298753416
2022-02-26,Economic and Infrastructural Impact,0.01415907343071788
2022-02-28,Economic and Infrastructural Impact,0.05030001840080164
2022-03-02,Economic and Infrastructural Impact,0.04861356102563996
2022-03-04,Economic and Infrastructural Impact,0.0651195487721838
2022-03-06,Economic and Infrastructural Impact,0.02600609303026313
2022-03-08,Economic and Infrastructural Impact,0.0363230011582236
2022-03-10,Economic and Infrastructural Impact,0.037256165229025986
2022-03-14,Economic and Infrastructural Impact,0.04384720643760199
2022-03-16,Economic and Infrastructural Impact,0.01018716691244651
2022-03-20,Economic and Infrastructural Impact,0.1475905733093901
2022-03-22,Economic and Infrastructural Impact,0.0295334029834539
2022-03-28,Economic and Infrastructural Impact,0.05127488866439567
2022-03-30,Economic and Infrastructural Impact,0.04448014175957558
2022-04-01,Economic and Infrastructural Impact,0.05314563163779416
2022-04-03,Economic and Infrastructural Impact,0.003492681092197815
2022-04-05,Economic and Infrastructural Impact,0.008558729496133188
2022-04-07,Economic and Infrastructural Impact,0.010777382985861516
2022-04-09,Economic and Infrastructural Impact,0.027353058337301905
2022-04-11,Economic and Infrastructural Impact,0.014768499483009323
2022-04-15,Economic and Infrastructural Impact,0.0705509621506178
2022-04-23,Economic and Infrastructural Impact,0.08665093271936532
2022-04-25,Economic and Infrastructural Impact,0.033778475824318616
2022-04-27,Economic and Infrastructural Impact,0.016366102818166143
2022-05-07,Economic and Infrastructural Impact,0.30878626247517593
2022-05-15,Economic and Infrastructural Impact,0.053926585853178256
2022-05-23,Economic and Infrastructural Impact,0.029920637452841993
2022-05-25,Economic and Infrastructural Impact,0.03016608603842003
2022-05-27,Economic and Infrastructural Impact,0.09219785583809965
2022-02-26,Internal Displacement and Refugee Crisis,0.016384431646948517
2022-02-28,Internal Displacement and Refugee Crisis,0.005133030702031514
2022-03-02,Internal Displacement and Refugee Crisis,0.025221702742675982
2022-03-04,Internal Displacement and Refugee Crisis,0.009061386374650583
2022-03-08,Internal Displacement and Refugee Crisis,0.1662062181419112
2022-03-10,Internal Displacement and Refugee Crisis,0.0371796853164984
2022-03-12,Internal Displacement and Refugee Crisis,0.14430227865045236
2022-03-16,Internal Displacement and Refugee Crisis,0.1272500249962499
2022-03-20,Internal Displacement and Refugee Crisis,0.04560452781553481
2022-03-22,Internal Displacement and Refugee Crisis,0.04579570037304659
2022-03-24,Internal Displacement and Refugee Crisis,0.06390562323759026
2022-03-26,Internal Displacement and Refugee Crisis,0.02334023362001893
2022-03-28,Internal Displacement and Refugee Crisis,0.05091357312971548
2022-03-30,Internal Displacement and Refugee Crisis,0.011774189337347451
2022-04-01,Internal Displacement and Refugee Crisis,0.06846355648535898
2022-04-03,Internal Displacement and Refugee Crisis,0.01252370339558846
2022-04-05,Internal Displacement and Refugee Crisis,0.0020084471044942574
2022-04-07,Internal Displacement and Refugee Crisis,0.0033042014169606523
2022-04-09,Internal Displacement and Refugee Crisis,0.05180339424013619
2022-04-13,Internal Displacement and Refugee Crisis,0.02250502405535063
2022-04-17,Internal Displacement and Refugee Crisis,0.026701006515301943
2022-04-21,Internal Displacement and Refugee Crisis,0.013130513813913643
2022-04-29,Internal Displacement and Refugee Crisis,0.08795270713657519
2022-05-01,Internal Displacement and Refugee Crisis,0.027018872389289458
2022-05-05,Internal Displacement and Refugee Crisis,0.025130335046399978
2022-05-23,Internal Displacement and Refugee Crisis,0.039067092882658964
2022-05-25,Internal Displacement and Refugee Crisis,0.031305476089677674
2022-02-24,Comparative References to Bucha,0.23583066913582648
2022-02-26,Comparative References to Bucha,0.16519209875465993
2022-02-28,Comparative References to Bucha,0.07735210056914718
2022-03-02,Comparative References to Bucha,0.07968488410520687
2022-03-04,Comparative References to Bucha,0.04685591154856324
2022-03-06,Comparative References to Bucha,0.21106204063210968
2022-03-08,Comparative References to Bucha,0.07382969952080658
2022-03-10,Comparative References to Bucha,0.29219870912883655
2022-03-12,Comparative References to Bucha,0.06930384475288287
2022-03-14,Comparative References to Bucha,0.17524080551282423
2022-03-16,Comparative References to Bucha,0.07361220726365326
2022-03-20,Comparative References to Bucha,0.05559712132652366
2022-03-22,Comparative References to Bucha,0.0862288061567083
2022-03-24,Comparative References to Bucha,0.13406820154558877
2022-03-26,Comparative References to Bucha,0.041414563577964816
2022-03-28,Comparative References to Bucha,0.07790647035324612
2022-03-30,Comparative References to Bucha,0.06768794812055015
2022-04-01,Comparative References to Bucha,0.05402903194502252
2022-04-03,Comparative References to Bucha,0.12716513124344428
2022-04-05,Comparative References to Bucha,0.15290712275938728
2022-04-07,Comparative References to Bucha,0.15537820947702377
2022-04-09,Comparative References to Bucha,0.08020161670459362
2022-04-11,Comparative References to Bucha,0.16739147033338592
2022-04-13,Comparative References to Bucha,0.10632538890071122
2022-04-17,Comparative References to Bucha,0.2120352151938546
2022-04-19,Comparative References to Bucha,0.22273174991153863
2022-04-21,Comparative References to Bucha,0.13974491131565656
2022-04-23,Comparative References to Bucha,0.09537861501124965
2022-04-25,Comparative References to Bucha,0.2254456690769018
2022-04-27,Comparative References to Bucha,0.11041798831904784
2022-04-29,Comparative References to Bucha,0.09105779731593128
2022-05-01,Comparative References to Bucha,0.05905130076592268
2022-05-03,Comparative References to Bucha,0.25157309492649077
2022-05-05,Comparative References to Bucha,0.1322943706373438
2022-05-09,Comparative References to Bucha,0.35930568311240896
2022-05-11,Comparative References to Bucha,0.16219213703847438
2022-05-13,Comparative References to Bucha,0.13070198008822514
2022-05-15,Comparative References to Bucha,0.055589510556825206
2022-05-17,Comparative References to Bucha,0.060869643829468724
2022-05-19,Comparative References to Bucha,0.05468682931647151
2022-05-21,Comparative References to Bucha,0.10437236001602158
2022-05-23,Comparative References to Bucha,0.10352215807504171
2022-05-25,Comparative References to Bucha,0.03402376243434043
2022-05-27,Comparative References to Bucha,0.03771611088558815

==> LaTeX/uk_bucha_rounded_5.csv <==
date,Russian Military Actions and Atrocities,Ukrainian Resistance and Military Operations,International Reactions and Diplomatic Movements,Humanitarian Crisis and Civilian Impact,Information and Documentation,Information Warfare/Propaganda,War Crimes Investigations and Accountability,Economic and Infrastructural Impact,Internal Displacement and Refugee Crisis,Comparative References to Bucha
2022-02-24,0.3297382293121208,0.16135488186980496,0.022079487841181824,0.17969659903149818,0.04259181729553712,0.05855303156770768,0.0,0.010539290132694933,0.012195732978675853,0.18325092997077863
2022-02-28,0.417156154762681,0.16643901918573134,0.005879671165031787,0.1301429541897162,0.04621135060485575,0.08927808464364803,0.0025434983787156373,0.04952213184564572,0.014399027057175572,0.078428108166799
2022-03-04,0.36080156885858683,0.1889791042867033,0.0,0.18652113121838687,0.048185028159993266,0.06416732439100585,0.0,0.05490256661273548,0.006694425410103323,0.08974885106248506
2022-03-08,0.30876993025920985,0.11613590931932179,0.01683403938752673,0.18834288286457235,0.0,0.045324584205392156,0.0,0.03682158514179412,0.09726811311278,0.190502955709403
2022-03-12,0.371621755101196,0.23323296326661,0.0,0.0867081055340762,0.06714002269066975,0.024217181482352017,0.0,0.027785780750218727,0.05285856302755758,0.13643562814731974
2022-03-16,0.3052011570844566,0.2064168901917274,0.0,0.1917305207113217,0.05783698154352733,0.027765051296617282,0.0,0.01018716691244651,0.1272500249962499,0.07361220726365326
2022-03-20,0.2925843285865581,0.22748204733262004,0.011887826506145366,0.163960974907877,0.06238757103886028,0.05358606580124736,0.006647506393538205,0.05647256018838999,0.04575207720669539,0.0792390420380683
2022-03-24,0.31360176748823754,0.23879548730791156,0.011949858482633604,0.1646334446321709,0.11393470318128406,0.03802937320224484,0.0,0.0,0.03987483650589468,0.07918052919962282
2022-03-28,0.3516425520139456,0.25509672813844997,0.014557211196605638,0.14518366188496154,0.04962920968075478,0.042874132006314306,0.0,0.046546206981275,0.023675224178659006,0.0707950739190341
2022-04-01,0.3497881242725869,0.14524573784554026,0.034507441722354995,0.14346419309617553,0.06924273971274614,0.0999383837029446,0.004179648361790741,0.01948270080085997,0.030538329788912157,0.10361270069608876
2022-04-05,0.34516727684878196,0.08577068714491501,0.043169257734925186,0.15993090123712242,0.08317018605373973,0.10320906162809292,0.0141988053067649,0.009266536276924303,0.0024218256211707614,0.15369546214756283
2022-04-09,0.32119846970233423,0.10802547589752257,0.04917204809943058,0.13821769470719772,0.1152189685995023,0.09497773717640894,0.0,0.019719318100829913,0.020379674141925506,0.13309061357484822
2022-04-13,0.298704631350853,0.2210775843550965,0.04161142877470108,0.15071180044504412,0.12058181264227068,0.0635177177544311,0.0,0.030306921332459456,0.012837430973139963,0.060650672372004104
2022-04-17,0.4033374589461571,0.13479781844792216,0.031186698946521874,0.09736452781362298,0.0647258420905339,0.03743186866296748,0.0,0.0,0.014054210666261469,0.21710157442601308
2022-04-21,0.40871983155660935,0.06673328198490519,0.02831584213023259,0.1750134065616888,0.09467281045860523,0.047942139843165386,0.018826264357411075,0.020510921205032277,0.010022423389878526,0.12924307851247158
2022-04-25,0.3505667586165623,0.08748344945240885,0.05042068376099793,0.14795038869952817,0.10147893899134093,0.03315357080607801,0.06508081918367184,0.02124131539565264,0.0,0.14262407509375935
2022-04-29,0.44922891563166917,0.08741336636510164,0.0,0.2080241306493917,0.06386179435007189,0.02140597935411602,0.05781217540481095,0.0,0.04418535880710869,0.0680682794377299
2022-05-03,0.4042536092739731,0.11680975636577914,0.0,0.0742258922288982,0.1171215701815769,0.11172431172016498,0.0,0.0,0.020208240618951705,0.155656619610656
2022-05-07,0.2961654495664137,0.0649435496481011,0.0,0.2562780613998806,0.0,0.03791628241930539,0.0,0.08929371170845696,0.0,0.25540294525784224
2022-05-11,0.2419623227917635,0.134385502434798,0.04162683383912173,0.0907051941773778,0.23353811896256188,0.1065622594936121,0.0,0.0,0.0,0.15121976830076503
2022-05-15,0.4259788676480301,0.10884709164181343,0.0,0.11748748235517743,0.08590730321271443,0.13531312454306266,0.035970792731985404,0.03284129568012658,0.0,0.05765404218708994
2022-05-19,0.41662779309181047,0.12115583626821665,0.02107630003255831,0.08371476461094882,0.18879888039999437,0.10320518451132538,0.0,0.0,0.0,0.065421241085146
2022-05-23,0.3118731005167227,0.2413438837418082,0.0,0.15591248570589802,0.035016127971357926,0.12189149847730038,0.0,0.030043488280406483,0.035182283182042265,0.06873713212446403
2022-05-27,0.17890509448069347,0.21463501764492687,0.1108067808368495,0.24357199370375468,0.0,0.12216714661008768,0.0,0.09219785583809965,0.0,0.03771611088558815


==> LaTeX/ukrainain_russian_views.csv <==
Group,WithOtherism,WithoutOtherism,StderrWithOtherism,StderrWithoutOtherism
Pro-Russian,0.09401512781608384,-0.019732935424514174,0.00915622381983699,0.0028023775916430093
Pro-Ukrainian,0.013367843356720302,-0.004545583971878212,0.002435567764630169,0.001285694951818988


==> bioweapon_plottable.csv <==
date,Military-Biological Activities,Documentary Evidence and Formal Reports,Involvement of United States,Involvement of Global Entities and High-Profile Individuals,Specific Pathogens and Diseases,Human Rights Violations and Unethical Practices,Safety Violations and Risks,Strategic Location of Laboratories,Information Warfare and Propaganda Accusations,Global Health Threats and Pandemic Potential,Call for International Legal and Political Action
2022-02-25,0.2720331317399921,0.0,0.28167649619342827,0.21219920947041257,0.0,0.018182572475372777,0.021055567600213647,0.19485302252058065,0.0,0.0,0.0
2022-03-01,0.2974562905448116,0.0,0.2537256718978293,0.10309478916350594,0.04176979619912965,0.030009421895355905,0.12376398230938529,0.15018004798998233,0.0,0.0,0.0
2022-03-05,0.26942977536711904,0.015195375607587503,0.21204431379892047,0.06273525587813865,0.06747125245814527,0.09422426161350109,0.15673130552960898,0.07305286478069738,0.029658945502838988,0.015116438121603001,0.00434021134183961
2022-03-09,0.22448894580537265,0.019583563449721328,0.25912583981905774,0.08372169160902972,0.0337767008232299,0.12202494672645652,0.1527644331625294,0.04358616549835877,0.026056683885543205,0.019029673240838516,0.015841355979862293
2022-03-13,0.22305379741620843,0.01227792735158493,0.242690690726235,0.08528920783374873,0.03930828269225039,0.11881928836658752,0.155578987894676,0.07267501912128892,0.02536570505926258,0.02080582564087577,0.0041352678972817495
2022-03-17,0.24989034036618296,0.037921844751899185,0.2617099870785398,0.07892160773900728,0.05069419646478553,0.09518774369734408,0.127488109397694,0.04143584730003748,0.026109140448174573,0.027898487067354826,0.00274269568898027
2022-03-21,0.284154170689135,0.011283797176726564,0.26596627025233643,0.0892950378330784,0.04898698320222298,0.08586587798158873,0.10881998418699408,0.06702973029258362,0.019057167461497354,0.019540980923836777,0.0
2022-03-25,0.303249461306924,0.01013254429184358,0.27086647264651204,0.08668480766353061,0.007259603626189299,0.10663722909938037,0.1258179425023759,0.051459356828011706,0.022503879633704857,0.0036747168685473796,0.01171398553298026
2022-03-29,0.2971944484214378,0.027619338277866504,0.24853551856380623,0.09316079019063246,0.02295543255581429,0.1123332697148369,0.13667949778940575,0.038744602458901226,0.009961972651493622,0.005595061643905462,0.007220067731899783
2022-04-02,0.25570060924570753,0.0,0.2220046087275442,0.13673406598546542,0.020962338282563,0.07728552282741205,0.15295619209096567,0.04078287180901391,0.03575825376929527,0.05781553726203292,0.0
2022-04-06,0.26270736436163816,0.016429631831670167,0.3104562678862274,0.10673241750585927,0.017996201900483202,0.057951552247474065,0.10947495564500904,0.07109285384775124,0.01416965183667351,0.03298910293721398,0.0
2022-04-10,0.21815431004110467,0.0,0.2253726222141234,0.11821381160646494,0.04985155775140373,0.10711395623161205,0.12057032081359263,0.11988920960664605,0.016215623953149617,0.02461858778190293,0.0
2022-04-14,0.3380628911060406,0.013466663794517346,0.28665367152773347,0.06510551787882884,0.037665863832098835,0.08254654333581574,0.10650217625464391,0.04209489122042653,0.0,0.027901781049894738,0.0
2022-04-18,0.24352180264732978,0.055800171229425925,0.3283739766564614,0.04451431357533295,0.048417240291820124,0.0641399423757395,0.14338539440269268,0.05710987987080908,0.0,0.014737278950388556,0.0
2022-04-22,0.3904601378976561,0.0,0.2840407032421742,0.0,0.16638114921681743,0.0,0.0,0.0847249160771542,0.0,0.07439309356619808,0.0
2022-04-26,0.22843168919038068,0.0,0.24740757719589435,0.12489858515971951,0.04217956079453054,0.12017459752379794,0.18022491830656856,0.038641795781854484,0.0,0.018041276047253932,0.0
2022-04-30,0.21902685834805705,0.00660092226007158,0.28355924039040115,0.15787239363380667,0.0378183547423187,0.06432258926871011,0.09179207051158063,0.09516632252493683,0.029755347905740265,0.0,0.014085900414377
2022-05-04,0.22763620378280897,0.0,0.2177060202663602,0.07156708192125164,0.0,0.10084401666830244,0.18937670065383597,0.10225905429336433,0.046749566024109054,0.0438613563899674,0.0
2022-05-08,0.28022494257973074,0.012507911387692559,0.25041642097241523,0.11984864263167141,0.0356586356542805,0.08975577425219541,0.10957490834529841,0.04576487653430062,0.03862354909220599,0.017624338550209118,0.0
2022-05-12,0.258221928340032,0.017745287841194633,0.20996532905328733,0.11639196786282255,0.04008879314835742,0.11298108056828013,0.11428208250563623,0.020235293474031333,0.027390545772670836,0.02548850791554968,0.05720918351813787
2022-05-16,0.23032740074080485,0.010352861140354178,0.2956097913961338,0.09802537837567227,0.056660256362764456,0.0941458507827168,0.10832564379473716,0.06698818209350095,0.027936229827358407,0.005090413119128938,0.006537992366828211
2022-05-20,0.2296682379760676,0.0,0.27515772622477624,0.14151014415815977,0.06707971650689458,0.10239770046667988,0.09576348884668655,0.028491783325454614,0.0,0.059931202495280764,0.0
2022-05-24,0.2692946065095446,0.03767046301141457,0.26094797389817675,0.033910098764689645,0.1199056940387981,0.06739311800557421,0.16065078024906196,0.00873558831053987,0.00905450239138371,0.023685282232551196,0.00875189258826539
2022-05-28,0.192533949525272,0.0,0.3037326787205871,0.2308558842804184,0.0,0.0,0.09062811333165546,0.18224937414206702,0.0,0.0,0.0


==> centrality_ranks_all.csv <==
channel_name,combined_proportion,degree_centrality,betweenness_centrality,closeness_centrality,eigenvector_centrality,degree_centrality_rank,betweenness_centrality_rank,closeness_centrality_rank,eigenvector_centrality_rank,combined_proportion_rank
ASupersharij,0.03683716564992961,0.00211118930330753,9.655221972227453e-05,0.007467557328452196,3.903368398819038e-05,12.0,31.0,22.0,24.0,22.0
AleksandrSemchenko,0.1266686443191931,0.007741027445460943,6.079167946926221e-06,0.0003518648838845883,6.764571913275259e-16,37.0,11.0,6.0,6.0,70.0
AlexeyZhuravko,0.1876107400845032,0.007389162561576354,9.829089479405168e-06,0.0003518648838845883,6.764571913275259e-16,36.0,13.0,6.0,6.0,75.0
DailyWar,0.13650497512437812,0.017945109078114006,0.0006184360372171972,0.012614779557035218,0.05696834223406016,60.0,60.0,53.0,66.0,72.0
DmitriySteshin,0.0683111954459203,0.0017593244194229415,3.93989553082039e-06,0.007714602809912298,6.601838056814612e-05,8.5,8.0,23.0,25.0,43.0
DonbassYasinovatayanaliniiOgnia,0.021555795439211982,0.0031667839549612948,1.4867530304982605e-06,0.0003518648838845883,6.764571913275259e-16,17.5,6.0,6.0,6.0,10.0
HersonVestnik,0.08204950666435866,0.0017593244194229415,2.973506060996521e-07,0.0003518648838845883,6.764571913275259e-16,8.5,2.0,6.0,6.0,48.0
Ivorytowers,0.03807615230460922,0.015482054890921885,2.8235917970879466e-05,0.000676663238239593,2.0171202577904443e-10,57.0,18.0,13.0,19.5,25.0
KlymenkoTime,0.04709257747767802,0.02112676056338028,5.0301810865191146e-05,0.01584507042253521,0.1282110784468072,63.0,25.0,68.0,76.0,31.0
LastOfRus,0.0037643932683790967,0.0007037297677691766,2.477921717497101e-07,0.0003518648838845883,6.764571913275259e-16,1.5,1.0,6.0,6.0,3.0
NeoficialniyBeZsonoV,0.1441073512252042,0.011259676284306826,0.0010430242495354843,0.012984131210732195,0.03459305134431631,48.5,65.0,60.0,64.0,73.0
PatrickLancaterNewsToday,0.08910386965376782,0.0031667839549612948,4.8245761577476e-05,0.009209192104736573,0.0003965839102844506,17.5,24.0,35.5,36.5,54.0
RVvoenkor,0.08787807245350332,0.05277973258268825,0.019419329778170007,0.037434767906266854,0.11148669312647722,75.0,76.0,76.0,75.0,52.0
Ratnik2nd,0.08485401459854014,0.013370865587614356,0.0001209155715504151,0.010257925725204795,0.011707249684109557,54.0,32.0,41.0,53.0,50.0
RossiyaNeEvropa,0.1499811106913487,0.017241379310344827,0.0007396854041314409,0.01104397367349635,0.001150915796565636,59.0,61.0,44.0,41.0,74.0
Segodnya_life,0.11168727562824092,0.02112676056338028,0.0003018108651911469,0.012676056338028168,0.07510431228298425,63.0,46.5,56.5,70.5,67.0
SergeyKolyasnikov,0.09569341680895466,0.011963406052076003,0.0005247290473053921,0.008924077798088383,0.00019621656690604162,50.0,58.0,30.5,31.0,62.0
Sladkov_plus,0.09194711538461539,0.0031667839549612948,6.921602332739097e-05,0.012784680202452913,0.06827900800788526,17.5,28.0,58.0,67.0,57.0
SolovievLive,0.09430716723549488,0.02076002814919071,0.00014482626464864723,0.001055594651653765,4.4332264667981166e-11,61.0,35.0,20.0,17.0,59.0
SonOfMonarchy,0.11440050750687249,0.0017593244194229415,6.384778292084195e-05,0.0088555364939556,0.000196216566905399,8.5,26.0,26.5,28.0,69.0
T34newsfeed,0.10451680672268908,0.01020408163265306,0.001357068047506242,0.014376444532581283,0.004805947940383112,47.0,67.0,66.0,50.0,65.0
VladimirKarasyov,0.09403723780344096,0.03131597466572836,0.0003281759522653161,0.009150721043754119,0.0003305655297163383,71.0,48.0,33.5,34.5,58.0
alexanyan_rus,0.06812291743798593,0.004574243490499648,0.00028989619159951494,0.009481832660468906,0.0024729840365749923,26.5,45.0,37.0,45.0,42.0
apleonkov,0.09000190077931952,0.028501055594651655,0.0023337128236475056,0.011438401304692649,0.0013292333591294688,70.0,68.0,46.0,43.0,56.0
astramilitarum,0.0741901776384535,0.025686136523574946,0.00023102490146131304,0.009150721043754119,0.0003305655297163383,68.0,42.0,33.5,34.5,46.0
barantchik,0.12877762742444746,0.004574243490499648,0.00012778240037113474,0.0088555364939556,0.000196216566905399,26.5,33.0,26.5,28.0,71.0
belvestnik,0.08419933868682097,0.04081632653061224,0.0026959788286368457,0.008814914766919105,0.000196216566905399,73.0,69.0,24.0,28.0,49.0
bloodysx,0.016014926533468088,0.00211118930330753,7.4337651524913025e-06,0.0008444757213230121,2.0171202577904443e-10,12.0,12.0,18.0,19.5,7.0
boris_rozhin,0.061011581333250534,0.03166783954961295,0.00417040504780615,0.016710012340768392,0.08450399668968116,72.0,70.0,72.0,72.0,37.0
cmiye,0.09477577438742488,0.011259676284306826,0.0005071191763637076,0.008924077798088383,0.00023525025089419816,48.5,57.0,30.5,33.0,61.0
dimsmirnov175,0.07185312376172236,0.00422237860661506,0.00013058647451209723,0.016525320045296676,0.03268643819606557,24.5,34.0,71.0,63.0,45.0
dr_alex_sosnowski,0.06648800408371618,0.014778325123152709,7.696837841498911e-05,0.0007916959887403238,4.4332230845121596e-11,56.0,29.0,15.0,16.0,40.0
dumayem,0.035905378766544635,0.009500351864883884,0.0003387318987818537,0.014269688756349245,0.004577181186701036,45.5,49.0,64.0,48.0,20.0
dva_majors,0.04535398230088496,0.0063335679099225895,5.401869344143681e-06,0.0008042625917362018,4.433158821078984e-11,31.5,10.0,17.0,15.0,29.0
dvish_alive,0.036976911976911976,0.028169014084507043,0.0005030181086519115,0.025150905432595575,1.878261911785386e-06,69.0,56.0,75.0,23.0,23.0
extra_vaganza,0.03804994054696789,0.0007037297677691766,4.955843434994202e-07,0.0004691531785127844,6.4601661771778715e-15,1.5,3.5,12.0,12.0,24.0
fcpeshka,0.012795275590551181,0.007037297677691766,4.212466919745071e-06,0.0003518648838845883,6.764571913275259e-16,34.0,9.0,6.0,6.0,6.0
ghost_of_novorossia,0.10506329113924051,0.007037297677691766,0.0008778017034885835,0.012670229137505703,0.016778045122639,34.0,62.0,54.5,59.0,66.0
greenserpent,0.00242306760358614,0.001055594651653765,4.955843434994202e-07,0.0003518648838845883,6.764571913275259e-16,3.0,3.5,6.0,6.0,1.0
grey_zone,0.01951779563719862,0.009500351864883884,0.0005679986826038007,0.012670229137505703,0.04351266101921074,45.5,59.0,54.5,65.0,9.0
grishkafilippov,0.06328218522146044,0.0031667839549612948,3.388155688658211e-05,0.011622891648316723,0.004200816295370494,17.5,22.0,47.0,46.0,38.0
indeec1937,0.0032236172378690194,0.00211118930330753,2.725713889246811e-06,0.0007916959887403238,7.102800508939021e-15,12.0,7.0,15.0,13.5,2.0
infantmilitario,0.011378923766816143,0.0063335679099225895,0.000358823714041226,0.012458262835581775,0.01505635187714491,31.5,50.0,52.0,56.0,5.0
krasniydom,0.025145243282498186,0.009148486980999296,0.0002323945431915915,0.0009774024552349676,2.2387810737874564e-10,42.5,43.0,19.0,21.0,13.0
maksnazar,0.025585779692970642,0.22535211267605634,0.006086519114688128,0.014084507042253521,0.10621353702330068,76.0,72.0,61.5,74.0,14.0
mardanaka,0.05896193771626298,0.00422237860661506,0.00023428749838935088,0.0088555364939556,0.000196216566905399,24.5,44.0,26.5,28.0,35.0
mig41,0.059868045939561784,0.023926812104152005,0.005626049934406236,0.022607663755157235,0.08692573037812307,67.0,71.0,74.0,73.0,36.0
mikayelbad,0.06693108577094695,0.009148486980999296,0.00019030438790377735,0.0003518648838845883,6.764571913275259e-16,42.5,40.0,6.0,6.0,41.0
mosiychuk72,0.08966528218910334,0.014084507042253521,0.0003018108651911469,0.012676056338028168,0.07510431228298425,55.0,46.5,56.5,70.5,55.0
news_forfree,0.06648689643549338,0.009148486980999296,0.0004139493197858166,0.0088555364939556,0.000196216566905399,42.5,52.0,26.5,28.0,39.0
obrazbuduschego2,0.04722127514490283,0.0014074595355383533,3.146960581221318e-05,0.01423445495695085,0.0045771811867003935,5.0,19.0,63.0,47.0,32.0
olegtsarov,0.054249547920433995,0.0028149190710767065,3.460830665437617e-05,0.00906439348673757,0.00042498332059454373,14.0,23.0,32.0,38.0,34.0
olgakormukhina,0.024184683034078416,0.007037297677691766,3.193215119947931e-05,0.010980865252504943,0.0011444323170877182,34.0,20.0,43.0,40.0,11.0
ontnews,0.03419683834778174,0.003518648838845883,0.00018782646618628024,0.008869160396253992,0.00023525025089355555,22.0,39.0,29.0,32.0,18.0
regnum_na,0.07615165821188752,0.04292751583391977,0.007713112084029708,0.010939192139592211,0.0009872494341705096,74.0,73.0,42.0,39.0,47.0
riafan_everywhere,0.03662905248074512,0.0017593244194229415,0.00018245350592884072,0.010149567354868124,0.01146812703653445,8.5,36.0,40.0,52.0,21.0
rsotmdivision,0.02856279280640774,0.0031667839549612948,6.554515929732748e-05,0.010043474316315497,0.005616419349506535,17.5,27.0,39.0,51.0,15.0
rus_demiurge,0.11416359699687878,0.012315270935960592,0.008966986187699609,0.014340682232748992,0.004773397753605759,51.5,74.0,65.0,49.0,68.0
rusich_army,0.04261501210653753,0.005629838142153413,3.369973535796057e-05,0.009490086762922909,0.0024729840365743496,29.5,21.0,38.0,44.0,27.0
russ_orientalist,0.025026624068157616,0.003518648838845883,0.00019565256894404223,0.015210961101754867,0.0190151770817723,22.0,41.0,67.0,60.0,12.0
rybar,0.04143024848366269,0.008796622097114707,0.00046112058227856567,0.012925906407096625,0.028967106906539402,40.0,54.0,59.0,62.0,26.0
sashakots,0.08901665344964314,0.02287121745249824,0.0012473228880601698,0.016103224183142723,0.07156530410799267,66.0,66.0,69.0,68.0,53.0
sddonbassa,0.10201176106468586,0.0031667839549612948,1.665163394158052e-05,0.009209192104736573,0.0003965839102844506,17.5,17.0,35.5,36.5,64.0
sorok40russia,0.09433122020223189,0.021815622800844474,0.014094952537107958,0.0206629184858964,0.023047643062401868,65.0,75.0,73.0,61.0,60.0
sowa_expert,0.04431871758604432,0.003518648838845883,1.3628569446234054e-06,0.0003518648838845883,6.764571913275259e-16,22.0,5.0,6.0,6.0,28.0
strelkovii,0.04659661946094107,0.0014074595355383533,0.00018336620709478543,0.0003518648838845883,6.764571913275259e-16,5.0,38.0,6.0,6.0,30.0
togarma301,0.06870229007633588,0.009148486980999296,1.4867530304982605e-05,0.0007916959887403238,7.102800508939021e-15,42.5,16.0,15.0,13.5,44.0
ua_tribunal,0.5069312313128568,0.00844475721323012,0.0004673360359199532,0.012405473586278462,0.016778045122631934,38.5,55.0,51.0,57.0,76.0
ukrain1an_news,0.033698888808192315,0.02112676056338028,0.00040241448692152917,0.014084507042253521,1.8313053639907522e-07,63.0,51.0,61.5,22.0,17.0
ukrainian_guide,0.09981142241379311,0.00844475721323012,0.00042262400346248266,0.012397751091537838,0.01677804512263836,38.5,53.0,50.0,58.0,63.0
vizioner_rf,0.03572846367606193,0.0014074595355383533,8.063157268735566e-05,0.011107811671609047,0.0012224996673311456,5.0,30.0,45.0,42.0,19.0
vladimirlegoyda,0.005930318754633061,0.005629838142153413,1.1695790506586316e-05,0.0011259676284306826,8.866317642157969e-11,29.5,15.0,21.0,18.0,4.0
vladlentatarsky,0.053916464190674536,0.005277973258268825,0.00018288419232259615,0.01196048601154584,0.014248262825377377,28.0,37.0,49.0,55.0,33.0
voenacher,0.028744029221691485,0.012315270935960592,0.0009404437522282544,0.011813430855666178,0.012455098090912825,51.5,64.0,48.0,54.0,16.0
wargonzo,0.08581340149716998,0.012667135819845179,0.0009077739902404647,0.016239307767789,0.07254436529797523,53.0,63.0,70.0,69.0,51.0
zlochan,0.018257892734880182,0.015833919774806474,1.1150647728736954e-05,0.0003518648838845883,6.764571913275259e-16,58.0,14.0,6.0,6.0,8.0


==> centrality_ranks_only_russian.csv <==
degree_centrality_rank,betweenness_centrality_rank,combined_proportion_rank
12.0,30.0,20.0
37.0,11.0,64.0
36.0,13.0,69.0
59.0,55.0,66.0
8.5,8.0,39.0
17.5,6.0,10.0
8.5,2.0,44.0
56.0,18.0,22.0
1.5,1.0,3.0
48.5,60.0,67.0
17.5,24.0,50.0
70.0,70.0,48.0
54.0,31.0,46.0
58.0,56.0,68.0
50.0,53.0,57.0
17.5,27.0,52.0
60.0,34.0,54.0
8.5,25.0,63.0
47.0,62.0,60.0
66.0,45.0,53.0
26.5,44.0,38.0
65.0,63.0,51.0
64.0,41.0,42.0
26.5,32.0,65.0
68.0,64.0,45.0
12.0,12.0,7.0
67.0,65.0,33.0
48.5,52.0,56.0
24.5,33.0,41.0
55.0,28.0,36.0
45.5,46.0,18.0
31.5,10.0,26.0
1.5,3.5,21.0
34.0,9.0,6.0
34.0,57.0,61.0
3.0,3.5,1.0
45.5,54.0,9.0
17.5,22.0,34.0
12.0,7.0,2.0
31.5,47.0,5.0
42.5,42.0,13.0
24.5,43.0,31.0
63.0,66.0,32.0
42.5,39.0,37.0
42.5,48.0,35.0
5.0,19.0,28.0
14.0,23.0,30.0
34.0,20.0,11.0
22.0,38.0,16.0
69.0,67.0,43.0
8.5,35.0,19.0
17.5,26.0,14.0
51.5,68.0,62.0
29.5,21.0,24.0
22.0,40.0,12.0
40.0,50.0,23.0
62.0,61.0,49.0
17.5,17.0,59.0
61.0,69.0,55.0
22.0,5.0,25.0
5.0,37.0,27.0
42.5,16.0,40.0
38.5,51.0,70.0
38.5,49.0,58.0
5.0,29.0,17.0
29.5,15.0,4.0
28.0,36.0,29.0
51.5,59.0,15.0
53.0,58.0,47.0
57.0,14.0,8.0


==> filtered_metrics_by_class.csv <==
Class,Threshold,Accuracy
Threats to Culture or Identity,0,0.36474
Threats to Survival or Physical Security,0,0.22492
Vilification/Villainization,0,0.41337
Explicit Dehumanization,0,0.10638
Threats to Culture or Identity,1,0.3921
Threats to Survival or Physical Security,1,0.41945
Vilification/Villainization,1,0.48936
Explicit Dehumanization,1,0.38298
Threats to Culture or Identity,2,0.41337
Threats to Survival or Physical Security,2,0.55015
Vilification/Villainization,2,0.50152
Explicit Dehumanization,2,0.49544
Threats to Culture or Identity,3,0.44073
Threats to Survival or Physical Security,3,0.62006
Vilification/Villainization,3,0.51672
Explicit Dehumanization,3,0.62006
Threats to Culture or Identity,4,0.47112
Threats to Survival or Physical Security,4,0.65653
Vilification/Villainization,4,0.54407
Explicit Dehumanization,4,0.68085
Threats to Culture or Identity,5,0.52888
Threats to Survival or Physical Security,5,0.70213
Vilification/Villainization,5,0.55623
Explicit Dehumanization,5,0.71429
Threats to Culture or Identity,6,0.55623
Threats to Survival or Physical Security,6,0.71733
Vilification/Villainization,6,0.57751
Explicit Dehumanization,6,0.73556
Threats to Culture or Identity,7,0.56839
Threats to Survival or Physical Security,7,0.7538
Vilification/Villainization,7,0.58967
Explicit Dehumanization,7,0.75684
Threats to Culture or Identity,8,0.58663
Threats to Survival or Physical Security,8,0.77204
Vilification/Villainization,8,0.59574
Explicit Dehumanization,8,0.78116
Threats to Culture or Identity,9,0.61398
Threats to Survival or Physical Security,9,0.79939
Vilification/Villainization,9,0.61702
Explicit Dehumanization,9,0.79027
Threats to Culture or Identity,10,0.63222
Threats to Survival or Physical Security,10,0.82067
Vilification/Villainization,10,0.64134
Explicit Dehumanization,10,0.79939
Threats to Culture or Identity,11,0.6535
Threats to Survival or Physical Security,11,0.83283
Vilification/Villainization,11,0.67173
Explicit Dehumanization,11,0.80851
Threats to Culture or Identity,12,0.66869
Threats to Survival or Physical Security,12,0.84498
Vilification/Villainization,12,0.68389
Explicit Dehumanization,12,0.82675
Threats to Culture or Identity,13,0.70821
Threats to Survival or Physical Security,13,0.85106
Vilification/Villainization,13,0.69605
Explicit Dehumanization,13,0.83283
Threats to Culture or Identity,14,0.72036
Threats to Survival or Physical Security,14,0.84802
Vilification/Villainization,14,0.71733
Explicit Dehumanization,14,0.84498
Threats to Culture or Identity,15,0.73556
Threats to Survival or Physical Security,15,0.84802
Vilification/Villainization,15,0.73556
Explicit Dehumanization,15,0.8541
Threats to Culture or Identity,16,0.74772
Threats to Survival or Physical Security,16,0.84802
Vilification/Villainization,16,0.74164
Explicit Dehumanization,16,0.86018
Threats to Culture or Identity,17,0.75076
Threats to Survival or Physical Security,17,0.86018
Vilification/Villainization,17,0.74164
Explicit Dehumanization,17,0.86018
Threats to Culture or Identity,18,0.76292
Threats to Survival or Physical Security,18,0.85106
Vilification/Villainization,18,0.75684
Explicit Dehumanization,18,0.86626
Threats to Culture or Identity,19,0.769
Threats to Survival or Physical Security,19,0.85714
Vilification/Villainization,19,0.78116
Explicit Dehumanization,19,0.87234
Threats to Culture or Identity,20,0.78116
Threats to Survival or Physical Security,20,0.8541
Vilification/Villainization,20,0.77508
Explicit Dehumanization,20,0.88146
Threats to Culture or Identity,21,0.79027
Threats to Survival or Physical Security,21,0.86018
Vilification/Villainization,21,0.78419
Explicit Dehumanization,21,0.87842
Threats to Culture or Identity,22,0.79331
Threats to Survival or Physical Security,22,0.86018
Vilification/Villainization,22,0.79635
Explicit Dehumanization,22,0.88146
Threats to Culture or Identity,23,0.81763
Threats to Survival or Physical Security,23,0.8541
Vilification/Villainization,23,0.79939
Explicit Dehumanization,23,0.89058
Threats to Culture or Identity,24,0.82371
Threats to Survival or Physical Security,24,0.85714
Vilification/Villainization,24,0.79939
Explicit Dehumanization,24,0.89058
Threats to Culture or Identity,25,0.84498
Threats to Survival or Physical Security,25,0.86322
Vilification/Villainization,25,0.79635
Explicit Dehumanization,25,0.89362
Threats to Culture or Identity,26,0.85714
Threats to Survival or Physical Security,26,0.86018
Vilification/Villainization,26,0.80547
Explicit Dehumanization,26,0.89362
Threats to Culture or Identity,27,0.85714
Threats to Survival or Physical Security,27,0.86018
Vilification/Villainization,27,0.80851
Explicit Dehumanization,27,0.89362
Threats to Culture or Identity,28,0.86322
Threats to Survival or Physical Security,28,0.86018
Vilification/Villainization,28,0.80851
Explicit Dehumanization,28,0.89058
Threats to Culture or Identity,29,0.86018
Threats to Survival or Physical Security,29,0.85714
Vilification/Villainization,29,0.80851
Explicit Dehumanization,29,0.89362
Threats to Culture or Identity,30,0.86018
Threats to Survival or Physical Security,30,0.86626
Vilification/Villainization,30,0.80851
Explicit Dehumanization,30,0.89362
Threats to Culture or Identity,31,0.86018
Threats to Survival or Physical Security,31,0.8693
Vilification/Villainization,31,0.81155
Explicit Dehumanization,31,0.89666
Threats to Culture or Identity,32,0.86322
Threats to Survival or Physical Security,32,0.86626
Vilification/Villainization,32,0.81459
Explicit Dehumanization,32,0.89666
Threats to Culture or Identity,33,0.8541
Threats to Survival or Physical Security,33,0.86322
Vilification/Villainization,33,0.81763
Explicit Dehumanization,33,0.90274
Threats to Culture or Identity,34,0.8541
Threats to Survival or Physical Security,34,0.86322
Vilification/Villainization,34,0.82067
Explicit Dehumanization,34,0.8997
Threats to Culture or Identity,35,0.85106
Threats to Survival or Physical Security,35,0.86018
Vilification/Villainization,35,0.82371
Explicit Dehumanization,35,0.8997
Threats to Culture or Identity,36,0.84498
Threats to Survival or Physical Security,36,0.85714
Vilification/Villainization,36,0.81155
Explicit Dehumanization,36,0.8997
Threats to Culture or Identity,37,0.83891
Threats to Survival or Physical Security,37,0.8541
Vilification/Villainization,37,0.81459
Explicit Dehumanization,37,0.90274
Threats to Culture or Identity,38,0.83587
Threats to Survival or Physical Security,38,0.85106
Vilification/Villainization,38,0.81155
Explicit Dehumanization,38,0.90274
Threats to Culture or Identity,39,0.82675
Threats to Survival or Physical Security,39,0.84802
Vilification/Villainization,39,0.80547
Explicit Dehumanization,39,0.90578
Threats to Culture or Identity,40,0.82675
Threats to Survival or Physical Security,40,0.84498
Vilification/Villainization,40,0.81459
Explicit Dehumanization,40,0.90578
Threats to Culture or Identity,41,0.82371
Threats to Survival or Physical Security,41,0.85106
Vilification/Villainization,41,0.81459
Explicit Dehumanization,41,0.90578
Threats to Culture or Identity,42,0.82979
Threats to Survival or Physical Security,42,0.84802
Vilification/Villainization,42,0.80547
Explicit Dehumanization,42,0.90578
Threats to Culture or Identity,43,0.83283
Threats to Survival or Physical Security,43,0.85106
Vilification/Villainization,43,0.79939
Explicit Dehumanization,43,0.90578
Threats to Culture or Identity,44,0.82675
Threats to Survival or Physical Security,44,0.85106
Vilification/Villainization,44,0.80243
Explicit Dehumanization,44,0.90578
Threats to Culture or Identity,45,0.83283
Threats to Survival or Physical Security,45,0.84802
Vilification/Villainization,45,0.80243
Explicit Dehumanization,45,0.90578
Threats to Culture or Identity,46,0.83283
Threats to Survival or Physical Security,46,0.84802
Vilification/Villainization,46,0.79939
Explicit Dehumanization,46,0.90578
Threats to Culture or Identity,47,0.83283
Threats to Survival or Physical Security,47,0.84498
Vilification/Villainization,47,0.78419
Explicit Dehumanization,47,0.8997
Threats to Culture or Identity,48,0.83283
Threats to Survival or Physical Security,48,0.84195
Vilification/Villainization,48,0.77812
Explicit Dehumanization,48,0.8997
Threats to Culture or Identity,49,0.82979
Threats to Survival or Physical Security,49,0.83891
Vilification/Villainization,49,0.77508
Explicit Dehumanization,49,0.8997
Threats to Culture or Identity,50,0.82979
Threats to Survival or Physical Security,50,0.83891
Vilification/Villainization,50,0.77812
Explicit Dehumanization,50,0.89666
Threats to Culture or Identity,51,0.83283
Threats to Survival or Physical Security,51,0.83891
Vilification/Villainization,51,0.77812
Explicit Dehumanization,51,0.89666
Threats to Culture or Identity,52,0.82979
Threats to Survival or Physical Security,52,0.83891
Vilification/Villainization,52,0.769
Explicit Dehumanization,52,0.89666
Threats to Culture or Identity,53,0.82371
Threats to Survival or Physical Security,53,0.83891
Vilification/Villainization,53,0.76292
Explicit Dehumanization,53,0.89666
Threats to Culture or Identity,54,0.82067
Threats to Survival or Physical Security,54,0.82979
Vilification/Villainization,54,0.75076
Explicit Dehumanization,54,0.89666
Threats to Culture or Identity,55,0.81763
Threats to Survival or Physical Security,55,0.82979
Vilification/Villainization,55,0.74772
Explicit Dehumanization,55,0.89666
Threats to Culture or Identity,56,0.81459
Threats to Survival or Physical Security,56,0.82979
Vilification/Villainization,56,0.74164
Explicit Dehumanization,56,0.89666
Threats to Culture or Identity,57,0.80851
Threats to Survival or Physical Security,57,0.82371
Vilification/Villainization,57,0.7386
Explicit Dehumanization,57,0.90274
Threats to Culture or Identity,58,0.80243
Threats to Survival or Physical Security,58,0.82371
Vilification/Villainization,58,0.73556
Explicit Dehumanization,58,0.90274
Threats to Culture or Identity,59,0.80243
Threats to Survival or Physical Security,59,0.82371
Vilification/Villainization,59,0.73556
Explicit Dehumanization,59,0.90274
Threats to Culture or Identity,60,0.80243
Threats to Survival or Physical Security,60,0.82371
Vilification/Villainization,60,0.73252
Explicit Dehumanization,60,0.90274
Threats to Culture or Identity,61,0.79027
Threats to Survival or Physical Security,61,0.82067
Vilification/Villainization,61,0.7234
Explicit Dehumanization,61,0.90274
Threats to Culture or Identity,62,0.78419
Threats to Survival or Physical Security,62,0.82067
Vilification/Villainization,62,0.71733
Explicit Dehumanization,62,0.90274
Threats to Culture or Identity,63,0.78116
Threats to Survival or Physical Security,63,0.82067
Vilification/Villainization,63,0.70213
Explicit Dehumanization,63,0.8997
Threats to Culture or Identity,64,0.77812
Threats to Survival or Physical Security,64,0.81763
Vilification/Villainization,64,0.69605
Explicit Dehumanization,64,0.8997
Threats to Culture or Identity,65,0.769
Threats to Survival or Physical Security,65,0.81763
Vilification/Villainization,65,0.69605
Explicit Dehumanization,65,0.8997
Threats to Culture or Identity,66,0.76292
Threats to Survival or Physical Security,66,0.81763
Vilification/Villainization,66,0.68997
Explicit Dehumanization,66,0.8997
Threats to Culture or Identity,67,0.75988
Threats to Survival or Physical Security,67,0.81763
Vilification/Villainization,67,0.68997
Explicit Dehumanization,67,0.8997
Threats to Culture or Identity,68,0.75684
Threats to Survival or Physical Security,68,0.81763
Vilification/Villainization,68,0.68693
Explicit Dehumanization,68,0.8997
Threats to Culture or Identity,69,0.75684
Threats to Survival or Physical Security,69,0.81459
Vilification/Villainization,69,0.68085
Explicit Dehumanization,69,0.8997
Threats to Culture or Identity,70,0.74772
Threats to Survival or Physical Security,70,0.81459
Vilification/Villainization,70,0.67781
Explicit Dehumanization,70,0.8997
Threats to Culture or Identity,71,0.74164
Threats to Survival or Physical Security,71,0.81459
Vilification/Villainization,71,0.67477
Explicit Dehumanization,71,0.8997
Threats to Culture or Identity,72,0.73252
Threats to Survival or Physical Security,72,0.81155
Vilification/Villainization,72,0.67477
Explicit Dehumanization,72,0.8997
Threats to Culture or Identity,73,0.72644
Threats to Survival or Physical Security,73,0.81155
Vilification/Villainization,73,0.66869
Explicit Dehumanization,73,0.8997
Threats to Culture or Identity,74,0.72036
Threats to Survival or Physical Security,74,0.81155
Vilification/Villainization,74,0.66261
Explicit Dehumanization,74,0.8997
Threats to Culture or Identity,75,0.72036
Threats to Survival or Physical Security,75,0.81155
Vilification/Villainization,75,0.6535
Explicit Dehumanization,75,0.89666
Threats to Culture or Identity,76,0.72036
Threats to Survival or Physical Security,76,0.80851
Vilification/Villainization,76,0.65046
Explicit Dehumanization,76,0.89666
Threats to Culture or Identity,77,0.71429
Threats to Survival or Physical Security,77,0.80851
Vilification/Villainization,77,0.64742
Explicit Dehumanization,77,0.89666
Threats to Culture or Identity,78,0.71125
Threats to Survival or Physical Security,78,0.80851
Vilification/Villainization,78,0.64134
Explicit Dehumanization,78,0.89666
Threats to Culture or Identity,79,0.71125
Threats to Survival or Physical Security,79,0.80851
Vilification/Villainization,79,0.6383
Explicit Dehumanization,79,0.89362
Threats to Culture or Identity,80,0.71125
Threats to Survival or Physical Security,80,0.80547
Vilification/Villainization,80,0.63526
Explicit Dehumanization,80,0.89362
Threats to Culture or Identity,81,0.70517
Threats to Survival or Physical Security,81,0.80243
Vilification/Villainization,81,0.63526
Explicit Dehumanization,81,0.89362
Threats to Culture or Identity,82,0.70213
Threats to Survival or Physical Security,82,0.79939
Vilification/Villainization,82,0.62918
Explicit Dehumanization,82,0.89666
Threats to Culture or Identity,83,0.69909
Threats to Survival or Physical Security,83,0.79635
Vilification/Villainization,83,0.6231
Explicit Dehumanization,83,0.89666
Threats to Culture or Identity,84,0.69605
Threats to Survival or Physical Security,84,0.79635
Vilification/Villainization,84,0.62006
Explicit Dehumanization,84,0.89362
Threats to Culture or Identity,85,0.68997
Threats to Survival or Physical Security,85,0.79635
Vilification/Villainization,85,0.61094
Explicit Dehumanization,85,0.89362
Threats to Culture or Identity,86,0.68693
Threats to Survival or Physical Security,86,0.79635
Vilification/Villainization,86,0.6079
Explicit Dehumanization,86,0.89362
Threats to Culture or Identity,87,0.68693
Threats to Survival or Physical Security,87,0.79027
Vilification/Villainization,87,0.60182
Explicit Dehumanization,87,0.89362
Threats to Culture or Identity,88,0.68085
Threats to Survival or Physical Security,88,0.78419
Vilification/Villainization,88,0.59878
Explicit Dehumanization,88,0.89362
Threats to Culture or Identity,89,0.67781
Threats to Survival or Physical Security,89,0.78419
Vilification/Villainization,89,0.58967
Explicit Dehumanization,89,0.89362
Threats to Culture or Identity,90,0.67477
Threats to Survival or Physical Security,90,0.78419
Vilification/Villainization,90,0.58967
Explicit Dehumanization,90,0.89362
Threats to Culture or Identity,91,0.66869
Threats to Survival or Physical Security,91,0.78419
Vilification/Villainization,91,0.58663
Explicit Dehumanization,91,0.89362
Threats to Culture or Identity,92,0.66565
Threats to Survival or Physical Security,92,0.78419
Vilification/Villainization,92,0.58663
Explicit Dehumanization,92,0.89362
Threats to Culture or Identity,93,0.65957
Threats to Survival or Physical Security,93,0.78419
Vilification/Villainization,93,0.58663
Explicit Dehumanization,93,0.89362
Threats to Culture or Identity,94,0.6535
Threats to Survival or Physical Security,94,0.78116
Vilification/Villainization,94,0.58663
Explicit Dehumanization,94,0.89362
Threats to Culture or Identity,95,0.65046
Threats to Survival or Physical Security,95,0.77812
Vilification/Villainization,95,0.58663
Explicit Dehumanization,95,0.89362
Threats to Culture or Identity,96,0.64134
Threats to Survival or Physical Security,96,0.77508
Vilification/Villainization,96,0.58663
Explicit Dehumanization,96,0.89362
Threats to Culture or Identity,97,0.6383
Threats to Survival or Physical Security,97,0.77508
Vilification/Villainization,97,0.58663
Explicit Dehumanization,97,0.89362
Threats to Culture or Identity,98,0.6383
Threats to Survival or Physical Security,98,0.77508
Vilification/Villainization,98,0.58663
Explicit Dehumanization,98,0.89362
Threats to Culture or Identity,99,0.63526
Threats to Survival or Physical Security,99,0.77508
Vilification/Villainization,99,0.58663
Explicit Dehumanization,99,0.89362


==> metrics_by_logic.csv <==
Class,Threshold,Accuracy,F1 Score,Precision,Recall
Overall,30,0.4924,0.71628,0.71307,0.75783
Threats to Culture or Identity,30,0.86018,0.80508,0.81897,0.79167
Threats to Survival or Physical Security,30,0.86626,0.65079,0.78846,0.55405
Vilification/Villainization,30,0.80851,0.77256,0.75887,0.78676
Explicit Dehumanization,30,0.89362,0.33962,0.5,0.25714
None,30,0.72948,0.71383,0.56345,0.97368
Overall,32,0.51368,0.71605,0.72801,0.7453
Threats to Culture or Identity,32,0.86322,0.80687,0.83186,0.78333
Threats to Survival or Physical Security,32,0.86626,0.64516,0.8,0.54054
Vilification/Villainization,32,0.81459,0.77154,0.78626,0.75735
Explicit Dehumanization,32,0.89666,0.34615,0.52941,0.25714
None,32,0.72948,0.71383,0.56345,0.97368
Overall,34,0.52584,0.70734,0.74106,0.72443
Threats to Culture or Identity,34,0.8541,0.78947,0.83333,0.75
Threats to Survival or Physical Security,34,0.86322,0.62185,0.82222,0.5
Vilification/Villainization,34,0.82067,0.77395,0.808,0.74265
Explicit Dehumanization,34,0.8997,0.32653,0.57143,0.22857
None,34,0.72948,0.71383,0.56345,0.97368
Overall,36,0.52888,0.69292,0.74489,0.69729
Threats to Culture or Identity,36,0.84498,0.7713,0.83495,0.71667
Threats to Survival or Physical Security,36,0.85714,0.59829,0.81395,0.47297
Vilification/Villainization,36,0.81155,0.752,0.82456,0.69118
Explicit Dehumanization,36,0.8997,0.32653,0.57143,0.22857
None,36,0.72948,0.71383,0.56345,0.97368
Overall,38,0.53191,0.6843,0.74881,0.68267
Threats to Culture or Identity,38,0.83587,0.75455,0.83,0.69167
Threats to Survival or Physical Security,38,0.85106,0.57391,0.80488,0.44595
Vilification/Villainization,38,0.81155,0.74797,0.83636,0.67647
Explicit Dehumanization,38,0.90274,0.33333,0.61538,0.22857
None,38,0.72948,0.71383,0.56345,0.97368
Overall,40,0.53799,0.67322,0.76378,0.65971
Threats to Culture or Identity,40,0.82675,0.73488,0.83158,0.65833
Threats to Survival or Physical Security,40,0.84498,0.54054,0.81081,0.40541
Vilification/Villainization,40,0.81459,0.74262,0.87129,0.64706
Explicit Dehumanization,40,0.90578,0.34043,0.66667,0.22857
None,40,0.72948,0.71383,0.56345,0.97368
Overall,42,0.54711,0.66636,0.77962,0.64301
Threats to Culture or Identity,42,0.82979,0.73333,0.85556,0.64167
Threats to Survival or Physical Security,42,0.84802,0.53704,0.85294,0.39189
Vilification/Villainization,42,0.80547,0.72174,0.88298,0.61029
Explicit Dehumanization,42,0.90578,0.34043,0.66667,0.22857
None,42,0.72948,0.71383,0.56345,0.97368
Overall,44,0.54711,0.65925,0.79747,0.62839
Threats to Culture or Identity,44,0.82675,0.72195,0.87059,0.61667
Threats to Survival or Physical Security,44,0.85106,0.52427,0.93103,0.36486
Vilification/Villainization,44,0.80243,0.71366,0.89011,0.59559
Explicit Dehumanization,44,0.90578,0.34043,0.66667,0.22857
None,44,0.72948,0.71383,0.56345,0.97368
Overall,46,0.55927,0.65362,0.81478,0.61378
Threats to Culture or Identity,46,0.83283,0.72081,0.92208,0.59167
Threats to Survival or Physical Security,46,0.84802,0.5098,0.92857,0.35135
Vilification/Villainization,46,0.79939,0.7027,0.90698,0.57353
Explicit Dehumanization,46,0.90578,0.34043,0.66667,0.22857
None,46,0.72948,0.71383,0.56345,0.97368
Overall,48,0.54711,0.63072,0.80966,0.58873
Threats to Culture or Identity,48,0.83283,0.72081,0.92208,0.59167
Threats to Survival or Physical Security,48,0.84195,0.48,0.92308,0.32432
Vilification/Villainization,48,0.77812,0.65728,0.90909,0.51471
Explicit Dehumanization,48,0.8997,0.26667,0.6,0.17143
None,48,0.72948,0.71383,0.56345,0.97368
Overall,50,0.55319,0.61759,0.81951,0.57203
Threats to Culture or Identity,50,0.82979,0.71134,0.93243,0.575
Threats to Survival or Physical Security,50,0.83891,0.46465,0.92,0.31081
Vilification/Villainization,50,0.77812,0.64734,0.94366,0.49265
Explicit Dehumanization,50,0.89666,0.19048,0.57143,0.11429
None,50,0.72948,0.71383,0.56345,0.97368
Overall,52,0.55015,0.61119,0.82181,0.56367
Threats to Culture or Identity,52,0.82979,0.70833,0.94444,0.56667
Threats to Survival or Physical Security,52,0.83891,0.46465,0.92,0.31081
Vilification/Villainization,52,0.769,0.62745,0.94118,0.47059
Explicit Dehumanization,52,0.89666,0.19048,0.57143,0.11429
None,52,0.72948,0.71383,0.56345,0.97368
Overall,54,0.52584,0.586,0.82121,0.53653
Threats to Culture or Identity,54,0.82067,0.68449,0.95522,0.53333
Threats to Survival or Physical Security,54,0.82979,0.41667,0.90909,0.27027
Vilification/Villainization,54,0.75076,0.58586,0.93548,0.42647
Explicit Dehumanization,54,0.89666,0.19048,0.57143,0.11429
None,54,0.72948,0.71383,0.56345,0.97368
Overall,56,0.52888,0.56884,0.84651,0.51566
Threats to Culture or Identity,56,0.81459,0.66667,0.96825,0.50833
Threats to Survival or Physical Security,56,0.82979,0.3913,1.0,0.24324
Vilification/Villainization,56,0.74164,0.55497,0.96364,0.38971
Explicit Dehumanization,56,0.89666,0.19048,0.57143,0.11429
None,56,0.72948,0.71383,0.56345,0.97368
Overall,58,0.51976,0.55081,0.86743,0.49687
Threats to Culture or Identity,58,0.80243,0.63687,0.9661,0.475
Threats to Survival or Physical Security,58,0.82371,0.35556,1.0,0.21622
Vilification/Villainization,58,0.73556,0.53476,0.98039,0.36765
Explicit Dehumanization,58,0.90274,0.2,0.8,0.11429
None,58,0.72948,0.71383,0.56345,0.97368
Overall,60,0.51672,0.5465,0.87581,0.49061
Threats to Culture or Identity,60,0.80243,0.62857,1.0,0.45833
Threats to Survival or Physical Security,60,0.82371,0.35556,1.0,0.21622
Vilification/Villainization,60,0.73252,0.52688,0.98,0.36029
Explicit Dehumanization,60,0.90274,0.2,0.8,0.11429
None,60,0.72948,0.71383,0.56345,0.97368
Overall,62,0.49848,0.51989,0.87518,0.46555
Threats to Culture or Identity,62,0.78419,0.57988,1.0,0.40833
Threats to Survival or Physical Security,62,0.82067,0.33708,1.0,0.2027
Vilification/Villainization,62,0.71733,0.48619,0.97778,0.32353
Explicit Dehumanization,62,0.90274,0.2,0.8,0.11429
None,62,0.72948,0.71383,0.56345,0.97368
Overall,64,0.4772,0.49205,0.87036,0.44259
Threats to Culture or Identity,64,0.77812,0.56287,1.0,0.39167
Threats to Survival or Physical Security,64,0.81763,0.31818,1.0,0.18919
Vilification/Villainization,64,0.69605,0.42529,0.97368,0.27206
Explicit Dehumanization,64,0.8997,0.15385,0.75,0.08571
None,64,0.72948,0.71383,0.56345,0.97368
Overall,66,0.46505,0.47574,0.86995,0.42797
Threats to Culture or Identity,66,0.76292,0.51852,1.0,0.35
Threats to Survival or Physical Security,66,0.81763,0.31818,1.0,0.18919
Vilification/Villainization,66,0.68997,0.40698,0.97222,0.25735
Explicit Dehumanization,66,0.8997,0.15385,0.75,0.08571
None,66,0.72948,0.71383,0.56345,0.97368
Overall,68,0.45897,0.46845,0.86972,0.42171
Threats to Culture or Identity,68,0.75684,0.5,1.0,0.33333
Threats to Survival or Physical Security,68,0.81763,0.31818,1.0,0.18919
Vilification/Villainization,68,0.68693,0.39766,0.97143,0.25
Explicit Dehumanization,68,0.8997,0.15385,0.75,0.08571
None,68,0.72948,0.71383,0.56345,0.97368
Overall,70,0.45289,0.448,0.87784,0.40501
Threats to Culture or Identity,70,0.74772,0.47134,1.0,0.30833
Threats to Survival or Physical Security,70,0.81459,0.29885,1.0,0.17568
Vilification/Villainization,70,0.67781,0.36145,1.0,0.22059
Explicit Dehumanization,70,0.8997,0.15385,0.75,0.08571
None,70,0.72948,0.71383,0.56345,0.97368
Overall,72,0.43161,0.42953,0.87784,0.3904
Threats to Culture or Identity,72,0.73252,0.42105,1.0,0.26667
Threats to Survival or Physical Security,72,0.81155,0.27907,1.0,0.16216
Vilification/Villainization,72,0.67477,0.35152,1.0,0.21324
Explicit Dehumanization,72,0.8997,0.15385,0.75,0.08571
None,72,0.72948,0.71383,0.56345,0.97368
Overall,74,0.41945,0.40721,0.87784,0.3737
Threats to Culture or Identity,74,0.72036,0.37838,1.0,0.23333
Threats to Survival or Physical Security,74,0.81155,0.27907,1.0,0.16216
Vilification/Villainization,74,0.66261,0.31056,1.0,0.18382
Explicit Dehumanization,74,0.8997,0.15385,0.75,0.08571
None,74,0.72948,0.71383,0.56345,0.97368
Overall,76,0.40729,0.38831,0.87175,0.36117
Threats to Culture or Identity,76,0.72036,0.37838,1.0,0.23333
Threats to Survival or Physical Security,76,0.80851,0.25882,1.0,0.14865
Vilification/Villainization,76,0.65046,0.26752,1.0,0.15441
Explicit Dehumanization,76,0.89666,0.10526,0.66667,0.05714
None,76,0.72948,0.71383,0.56345,0.97368
Overall,78,0.39818,0.37032,0.87175,0.34864
Threats to Culture or Identity,78,0.71125,0.34483,1.0,0.20833
Threats to Survival or Physical Security,78,0.80851,0.25882,1.0,0.14865
Vilification/Villainization,78,0.64134,0.23377,1.0,0.13235
Explicit Dehumanization,78,0.89666,0.10526,0.66667,0.05714
None,78,0.72948,0.71383,0.56345,0.97368
Overall,80,0.39514,0.35678,0.85957,0.34029
Threats to Culture or Identity,80,0.71125,0.34483,1.0,0.20833
Threats to Survival or Physical Security,80,0.80547,0.2381,1.0,0.13514
Vilification/Villainization,80,0.63526,0.21053,1.0,0.11765
Explicit Dehumanization,80,0.89362,0.05405,0.5,0.02857
None,80,0.72948,0.71383,0.56345,0.97368
Overall,82,0.38602,0.33472,0.8961,0.32568
Threats to Culture or Identity,82,0.70213,0.30986,1.0,0.18333
Threats to Survival or Physical Security,82,0.79939,0.19512,1.0,0.10811
Vilification/Villainization,82,0.62918,0.18667,1.0,0.10294
Explicit Dehumanization,82,0.89666,0.05556,1.0,0.02857
None,82,0.72948,0.71383,0.56345,0.97368
Overall,84,0.38298,0.31066,0.82303,0.31106
Threats to Culture or Identity,84,0.69605,0.28571,1.0,0.16667
Threats to Survival or Physical Security,84,0.79635,0.17284,1.0,0.09459
Vilification/Villainization,84,0.62006,0.14966,1.0,0.08088
Explicit Dehumanization,84,0.89362,0.0,0.0,0.0
None,84,0.72948,0.71383,0.56345,0.97368
Overall,86,0.3769,0.28656,0.82303,0.29645
Threats to Culture or Identity,86,0.68693,0.24818,1.0,0.14167
Threats to Survival or Physical Security,86,0.79635,0.17284,1.0,0.09459
Vilification/Villainization,86,0.6079,0.0979,1.0,0.05147
Explicit Dehumanization,86,0.89362,0.0,0.0,0.0
None,86,0.72948,0.71383,0.56345,0.97368
Overall,88,0.37082,0.25382,0.82303,0.27766
Threats to Culture or Identity,88,0.68085,0.22222,1.0,0.125
Threats to Survival or Physical Security,88,0.78419,0.07792,1.0,0.04054
Vilification/Villainization,88,0.59878,0.05714,1.0,0.02941
Explicit Dehumanization,88,0.89362,0.0,0.0,0.0
None,88,0.72948,0.71383,0.56345,0.97368
Overall,90,0.3617,0.23504,0.82303,0.26722
Threats to Culture or Identity,90,0.67477,0.19549,1.0,0.10833
Threats to Survival or Physical Security,90,0.78419,0.07792,1.0,0.04054
Vilification/Villainization,90,0.58967,0.0146,1.0,0.00735
Explicit Dehumanization,90,0.89362,0.0,0.0,0.0
None,90,0.72948,0.71383,0.56345,0.97368
Overall,92,0.3617,0.22047,0.53911,0.25887
Threats to Culture or Identity,92,0.66565,0.15385,1.0,0.08333
Threats to Survival or Physical Security,92,0.78419,0.07792,1.0,0.04054
Vilification/Villainization,92,0.58663,0.0,0.0,0.0
Explicit Dehumanization,92,0.89362,0.0,0.0,0.0
None,92,0.72948,0.71383,0.56345,0.97368
Overall,94,0.35258,0.20188,0.53911,0.24843
Threats to Culture or Identity,94,0.6535,0.09524,1.0,0.05
Threats to Survival or Physical Security,94,0.78116,0.05263,1.0,0.02703
Vilification/Villainization,94,0.58663,0.0,0.0,0.0
Explicit Dehumanization,94,0.89362,0.0,0.0,0.0
None,94,0.72948,0.71383,0.56345,0.97368
Overall,96,0.34043,0.1781,0.38462,0.23591
Threats to Culture or Identity,96,0.64134,0.03279,1.0,0.01667
Threats to Survival or Physical Security,96,0.77508,0.0,0.0,0.0
Vilification/Villainization,96,0.58663,0.0,0.0,0.0
Explicit Dehumanization,96,0.89362,0.0,0.0,0.0
None,96,0.72948,0.71383,0.56345,0.97368
Overall,98,0.34043,0.17403,0.38462,0.23382
Threats to Culture or Identity,98,0.6383,0.01653,1.0,0.00833
Threats to Survival or Physical Security,98,0.77508,0.0,0.0,0.0
Vilification/Villainization,98,0.58663,0.0,0.0,0.0
Explicit Dehumanization,98,0.89362,0.0,0.0,0.0
None,98,0.72948,0.71383,0.56345,0.97368


==> narratives_plot.csv <==
date,Bucha Massacre (Ukrainian Perspective),Bio-weapon Labs in Ukraine,Denazification of Ukraine,Ukraine should be an EU Member State,Use of Chemical Weaopns by Russia,Humanitarian Corridors / Russian Interference,Bucha Massacre (Russian Perspective),NATO is a Threat to Russia
2022-02-24,0.041284403669724766,0.019193857965451058,0.23725728155339804,0.00995732574679943,0.02127659574468085,0.02962962962962963,0.06761565836298933,0.3132530120481928
2022-02-27,0.36926605504587157,0.009596928982725529,1.0,1.0,0.1276595744680851,0.007407407407407408,0.15302491103202848,0.6947791164658634
2022-03-02,0.3073394495412844,0.0326295585412668,0.9277912621359224,0.1379800853485064,0.02127659574468085,0.022222222222222223,0.14946619217081852,0.967871485943775
2022-03-05,0.055045871559633024,0.28598848368522073,0.4453883495145631,0.07112375533428164,0.007092198581560284,0.4740740740740741,0.07829181494661921,0.3895582329317269
2022-03-08,0.05045871559633028,1.0,0.6116504854368933,0.1635846372688478,0.15602836879432624,0.7111111111111111,0.07473309608540926,0.5903614457831325
2022-03-11,0.016055045871559634,0.4184261036468331,0.38470873786407767,0.3755334281650072,0.014184397163120569,0.7407407407407408,0.08185053380782918,0.3253012048192771
2022-03-14,0.04357798165137615,0.16506717850287908,0.6741504854368932,0.15220483641536273,0.19858156028368795,0.7925925925925926,0.060498220640569395,0.5943775100401607
2022-03-17,0.05275229357798165,0.31861804222648754,0.4915048543689321,0.1251778093883357,0.0,0.8074074074074075,0.042704626334519574,0.43373493975903615
2022-03-20,0.08486238532110091,0.11324376199616125,0.570995145631068,0.27311522048364156,0.028368794326241138,0.8370370370370371,0.053380782918149475,0.4377510040160642
2022-03-23,0.08486238532110091,0.31094049904030713,0.558252427184466,0.17211948790896162,0.23404255319148937,0.7481481481481482,0.07473309608540926,1.0
2022-03-26,0.0871559633027523,0.08829174664107488,0.43325242718446605,0.031294452347083924,0.014184397163120569,0.25925925925925924,0.049822064056939494,0.21686746987951808
2022-03-29,0.20642201834862386,0.27831094049904026,0.5703883495145631,0.23897581792318634,0.014184397163120569,1.0,0.03558718861209965,0.44979919678714864
2022-04-01,0.5045871559633027,0.08637236084452977,0.40169902912621364,0.11379800853485064,0.0,0.15555555555555556,0.7366548042704626,0.3293172690763052
2022-04-04,1.0,0.0710172744721689,0.6941747572815534,0.07396870554765292,0.03546099290780142,0.48888888888888893,1.0,0.5301204819277109
2022-04-07,0.3532110091743119,0.015355086372360846,0.44902912621359226,0.17923186344238975,0.0,0.21481481481481482,0.2704626334519573,0.47791164658634544
2022-04-10,0.1330275229357798,0.024952015355086378,0.5412621359223302,0.08534850640113797,1.0,0.06666666666666667,0.1601423487544484,0.321285140562249
2022-04-13,0.08944954128440367,0.11900191938579656,0.5588592233009709,0.07396870554765292,0.09929078014184398,0.2074074074074074,0.08540925266903915,0.4939759036144578
2022-04-16,0.05045871559633028,0.02687140115163148,0.3422330097087379,0.1763869132290185,0.007092198581560284,0.08888888888888889,0.03202846975088968,0.2369477911646586
2022-04-19,0.11009174311926605,0.04030710172744722,0.5570388349514563,0.18634423897581792,0.06382978723404255,0.31111111111111117,0.028469750889679714,0.4899598393574297
2022-04-22,0.08486238532110091,0.015355086372360846,0.2627427184466019,0.08108108108108109,0.007092198581560284,0.16296296296296298,0.07473309608540925,0.2570281124497992
2022-04-25,0.055045871559633024,0.01727447216890595,0.5279126213592233,0.18349928876244667,0.09929078014184398,0.24444444444444446,0.11743772241992884,0.6626506024096386
2022-04-28,0.05045871559633028,0.01727447216890595,0.39199029126213597,0.034139402560455195,0.028368794326241138,0.022222222222222223,0.042704626334519574,0.40160642570281124
2022-05-01,0.05045871559633028,0.07293666026871402,0.36771844660194175,0.08250355618776671,0.02127659574468085,0.1925925925925926,0.03914590747330961,0.42971887550200805
2022-05-04,0.0665137614678899,0.03071017274472169,0.46177184466019416,0.1379800853485064,0.007092198581560284,0.14814814814814814,0.09252669039145908,0.5502008032128514
2022-05-07,0.03669724770642202,0.0038387715930902114,0.3525485436893204,0.26173541963015645,0.007092198581560284,0.007407407407407408,0.014234875444839857,0.3253012048192771
2022-05-10,0.020642201834862383,0.11324376199616124,0.4235436893203884,0.20199146514935987,0.007092198581560284,0.10370370370370371,0.03558718861209965,0.5180722891566265
2022-05-13,0.04357798165137615,0.04222648752399232,0.2900485436893204,0.05689900426742532,0.007092198581560284,0.014814814814814815,0.014234875444839857,0.37349397590361444
2022-05-16,0.08256880733944953,0.08637236084452977,0.46055825242718446,0.14224751066856328,0.014184397163120569,0.08148148148148149,0.04982206405693951,0.4497991967871486
2022-05-19,0.048165137614678895,0.06142034548944338,0.2827669902912621,0.10241820768136559,0.007092198581560284,0.10370370370370371,0.049822064056939494,0.3092369477911647
2022-05-22,0.052752293577981654,0.019193857965451058,0.379247572815534,0.1806543385490754,0.028368794326241138,0.05925925925925926,0.021352313167259787,0.24096385542168672
2022-05-25,0.06880733944954129,0.06142034548944338,0.43203883495145634,0.1465149359886202,0.007092198581560284,0.02962962962962963,0.024911032028469747,0.2931726907630522
2022-05-28,0.0022935779816513763,0.007677543186180423,0.024271844660194174,0.00995732574679943,0.0,0.0,0.0,0.03614457831325301


==> narratives_plot2.csv <==
date,Bucha Massacre (Ukrainian Perspective),Bio-weapon Labs in Ukraine,Denazification of Ukraine,Ukraine should be an EU Member State,Use of Chemical Weaopns by Russia,Humanitarian Corridors / Russian Interference,Bucha Massacre (Russian Perspective),NATO is a Threat to Russia
2022-02-24,0.041284403669724766,0.019193857965451058,0.23725728155339804,0.00995732574679943,0.02127659574468085,0.02962962962962963,0.06761565836298933,0.3132530120481928
2022-02-27,0.36926605504587157,0.009596928982725529,1.0,1.0,0.1276595744680851,0.007407407407407408,0.15302491103202848,0.6947791164658634
2022-03-02,0.3073394495412844,0.0326295585412668,0.9277912621359224,0.1379800853485064,0.02127659574468085,0.022222222222222223,0.14946619217081852,0.967871485943775
2022-03-05,0.055045871559633024,0.28598848368522073,0.4453883495145631,0.07112375533428164,0.007092198581560284,0.4740740740740741,0.07829181494661921,0.3895582329317269
2022-03-08,0.05045871559633028,1.0,0.6116504854368933,0.1635846372688478,0.15602836879432624,0.7111111111111111,0.07473309608540926,0.5903614457831325
2022-03-11,0.016055045871559634,0.4184261036468331,0.38470873786407767,0.3755334281650072,0.014184397163120569,0.7407407407407408,0.08185053380782918,0.3253012048192771
2022-03-14,0.04357798165137615,0.16506717850287908,0.6741504854368932,0.15220483641536273,0.19858156028368795,0.7925925925925926,0.060498220640569395,0.5943775100401607
2022-03-17,0.05275229357798165,0.31861804222648754,0.4915048543689321,0.1251778093883357,0.0,0.8074074074074075,0.042704626334519574,0.43373493975903615
2022-03-20,0.08486238532110091,0.11324376199616125,0.570995145631068,0.27311522048364156,0.028368794326241138,0.8370370370370371,0.053380782918149475,0.4377510040160642
2022-03-23,0.08486238532110091,0.31094049904030713,0.558252427184466,0.17211948790896162,0.23404255319148937,0.7481481481481482,0.07473309608540926,1.0
2022-03-26,0.0871559633027523,0.08829174664107488,0.43325242718446605,0.031294452347083924,0.014184397163120569,0.25925925925925924,0.049822064056939494,0.21686746987951808
2022-03-29,0.20642201834862386,0.27831094049904026,0.5703883495145631,0.23897581792318634,0.014184397163120569,1.0,0.03558718861209965,0.44979919678714864
2022-04-01,0.5045871559633027,0.08637236084452977,0.40169902912621364,0.11379800853485064,0.0,0.15555555555555556,0.7366548042704626,0.3293172690763052
2022-04-04,1.0,0.0710172744721689,0.6941747572815534,0.07396870554765292,0.03546099290780142,0.48888888888888893,1.0,0.5301204819277109
2022-04-07,0.3532110091743119,0.015355086372360846,0.44902912621359226,0.17923186344238975,0.0,0.21481481481481482,0.2704626334519573,0.47791164658634544
2022-04-10,0.1330275229357798,0.024952015355086378,0.5412621359223302,0.08534850640113797,1.0,0.06666666666666667,0.1601423487544484,0.321285140562249
2022-04-13,0.08944954128440367,0.11900191938579656,0.5588592233009709,0.07396870554765292,0.09929078014184398,0.2074074074074074,0.08540925266903915,0.4939759036144578
2022-04-16,0.05045871559633028,0.02687140115163148,0.3422330097087379,0.1763869132290185,0.007092198581560284,0.08888888888888889,0.03202846975088968,0.2369477911646586
2022-04-19,0.11009174311926605,0.04030710172744722,0.5570388349514563,0.18634423897581792,0.06382978723404255,0.31111111111111117,0.028469750889679714,0.4899598393574297
2022-04-22,0.08486238532110091,0.015355086372360846,0.2627427184466019,0.08108108108108109,0.007092198581560284,0.16296296296296298,0.07473309608540925,0.2570281124497992
2022-04-25,0.055045871559633024,0.01727447216890595,0.5279126213592233,0.18349928876244667,0.09929078014184398,0.24444444444444446,0.11743772241992884,0.6626506024096386
2022-04-28,0.05045871559633028,0.01727447216890595,0.39199029126213597,0.034139402560455195,0.028368794326241138,0.022222222222222223,0.042704626334519574,0.40160642570281124
2022-05-01,0.05045871559633028,0.07293666026871402,0.36771844660194175,0.08250355618776671,0.02127659574468085,0.1925925925925926,0.03914590747330961,0.42971887550200805
2022-05-04,0.0665137614678899,0.03071017274472169,0.46177184466019416,0.1379800853485064,0.007092198581560284,0.14814814814814814,0.09252669039145908,0.5502008032128514
2022-05-07,0.03669724770642202,0.0038387715930902114,0.3525485436893204,0.26173541963015645,0.007092198581560284,0.007407407407407408,0.014234875444839857,0.3253012048192771
2022-05-10,0.020642201834862383,0.11324376199616124,0.4235436893203884,0.20199146514935987,0.007092198581560284,0.10370370370370371,0.03558718861209965,0.5180722891566265
2022-05-13,0.04357798165137615,0.04222648752399232,0.2900485436893204,0.05689900426742532,0.007092198581560284,0.014814814814814815,0.014234875444839857,0.37349397590361444
2022-05-16,0.08256880733944953,0.08637236084452977,0.46055825242718446,0.14224751066856328,0.014184397163120569,0.08148148148148149,0.04982206405693951,0.4497991967871486
2022-05-19,0.048165137614678895,0.06142034548944338,0.2827669902912621,0.10241820768136559,0.007092198581560284,0.10370370370370371,0.049822064056939494,0.3092369477911647
2022-05-22,0.052752293577981654,0.019193857965451058,0.379247572815534,0.1806543385490754,0.028368794326241138,0.05925925925925926,0.021352313167259787,0.24096385542168672
2022-05-25,0.06880733944954129,0.06142034548944338,0.43203883495145634,0.1465149359886202,0.007092198581560284,0.02962962962962963,0.024911032028469747,0.2931726907630522
2022-05-28,0.0022935779816513763,0.007677543186180423,0.024271844660194174,0.00995732574679943,0.0,0.0,0.0,0.03614457831325301


==> nazis_plottable.csv <==
date,Ukrainian nationalism linked with neo-Nazism,Rewriting of World War II history and legacy,Russian actions as combating Nazism,Western support for Ukrainian neo-Nazism,Ukrainian leaders depicted as Nazi sympathizers,Cultural symbols used in conflict narratives,Propagation of neo-Nazi themes in media,Russian patriotism against neo-Nazism,Highlighting suffering from neo-Nazi actions,Accusations of war crimes by Ukrainian forces,Russia's stance against neo-Nazism,Effects of neo-Nazi policies on civilians
2022-02-20,0.1304306858247842,0.01035458366582239,0.06369150937402095,0.0630428116895514,0.06347341125726902,0.0666757759415969,0.07844027720884665,0.020883232996351725,0.13687718850078023,0.19969470365854555,0.026070415109126395,0.1403654047733046
2022-02-24,0.08727355437540453,0.001382353542840045,0.10217265345399222,0.027952702500919736,0.08699201263232184,0.11130663413769089,0.0908615546726062,0.025692749714016343,0.13955653456671632,0.16217818742299836,0.04637095989867506,0.11826010308181846
2022-02-28,0.07659143188895798,0.0017632943265829507,0.07553185850617941,0.02333388484647589,0.05691497366020193,0.13558238566056388,0.12477390600218173,0.016491722339779243,0.15528306018470925,0.14762641581864322,0.04063199549835274,0.14547507126737177
2022-03-04,0.09035344617383219,0.0022191742133414127,0.06530171635037188,0.03206955741960619,0.08598759483393563,0.14211990319178563,0.13542155648107704,0.010375332632601045,0.13871795601438158,0.1391387663386836,0.021550944990647598,0.1367440513597362
2022-03-08,0.09784563793017768,0.0026705496142537203,0.07007543248522985,0.04154781532530444,0.06715664640996187,0.15812372574641448,0.14318901826596286,0.010822890998401587,0.13348061885419987,0.12134555460133115,0.024270308863599332,0.12947180090516316
2022-03-12,0.10599023450809465,0.001887515770928383,0.0825631811784656,0.028706039652420284,0.0758365344867402,0.13642484024404047,0.13137803003364343,0.020785985815890074,0.13643572456858855,0.13128588979874165,0.033768939950559324,0.1149370839918874
2022-03-16,0.120069272131028,0.0009459049564877721,0.06594616967166354,0.04152172170740717,0.08516210280088737,0.13387147983180953,0.13972014973131025,0.01825909403560464,0.14266404274620037,0.11540314611150086,0.02913179028839032,0.10730512598771016
2022-03-20,0.09355129852509808,0.001143560110094371,0.08368537642567563,0.025730169899575425,0.0802394653929859,0.14189200459200427,0.1324223881932004,0.0190648370579516,0.14751950500049935,0.13585713911713032,0.02826813629903285,0.11062611938675183
2022-03-24,0.0812546931449266,0.003065566498374281,0.08452625384306496,0.022144165325391343,0.07943540425432158,0.16397961497402722,0.16571127397396584,0.016002130298712787,0.13811594299431962,0.12422252683790244,0.026652675214933322,0.09488975264006
2022-03-28,0.1036397707753841,0.002084595809783529,0.08657006416022789,0.028947229436250273,0.07521782416648391,0.16394488819309114,0.12951779465051372,0.01759254693615961,0.1530685715851404,0.11578079574052255,0.02944028860963012,0.09419562993681276
2022-04-01,0.0952758078868734,0.0020342020525459413,0.09196840527926795,0.028509702388420405,0.07198978341818635,0.15151795890559572,0.1453553126895228,0.016268547324648275,0.14317666420793618,0.13644630686781087,0.029064947195026187,0.08839236178416597
2022-04-05,0.07806059822066315,0.0018232993509164851,0.08686740306083923,0.0391879075142141,0.06956800689743219,0.16090716924026188,0.1420017409621008,0.015575666139190987,0.14068653057821603,0.13569822768005166,0.033650653550591825,0.09597279680552166
2022-04-09,0.09898012501787093,0.004206634006056357,0.07708967230485474,0.033230124918586,0.07420698089860915,0.17207570475674594,0.14054316310339152,0.01479938317127713,0.1316958471702795,0.14025120193676732,0.02529426410429515,0.0876268986112663
2022-04-13,0.08077509590181745,0.005582983449028105,0.07596864894056142,0.030119318074051295,0.08004999264953346,0.1635740056109948,0.13046229063012696,0.022024382570892172,0.14942563308491,0.1270472648412861,0.03318484074457415,0.10178554350222413
2022-04-17,0.09400560892434981,0.004221822343958468,0.11507334064686181,0.02946936562695867,0.07267902598526962,0.17199821388950973,0.12654400174790675,0.022543345088789166,0.13734011499323914,0.10178250297368586,0.03539399742567801,0.08894866035379294
2022-04-21,0.08051608287767238,0.009885745112116236,0.08843102069887275,0.04696783023611907,0.05632501572499997,0.18591854758705814,0.12982200007736583,0.01791871974450739,0.15369133268432322,0.09769713961888629,0.040393591972134546,0.09243297366594418
2022-04-25,0.11977371283302311,0.001784861512264271,0.07288076692036333,0.04322097429794393,0.09539101784873212,0.14435892228445107,0.1535134710784452,0.011518908441635252,0.13419127822327057,0.11389097836267682,0.024179521054030723,0.08529558714316363
2022-04-29,0.10232256651796523,0.007293452038348122,0.0630614170608393,0.03881196841638778,0.07110846140653261,0.1730948098611667,0.10620401716317933,0.021515211245183685,0.15275008713583912,0.14314070222163258,0.03252937145930264,0.08816793547362288
2022-05-03,0.11091296543289285,0.004052219121531352,0.0819856708387929,0.03386431517374974,0.07120286676003262,0.16439515319951775,0.1394934491103693,0.015839327100423423,0.14138768683704758,0.11037385022005355,0.03368361566319354,0.0928088805423954
2022-05-07,0.07943402218803584,0.008946024127982281,0.14053636019607713,0.026409607722067997,0.058590704249925595,0.1800492674474563,0.09274024445065356,0.057115939548279586,0.12672738202143274,0.0830272634242502,0.07911769803503302,0.06730548658880577
2022-05-11,0.10237812952248125,0.008411537171676607,0.08544497285179424,0.04645486399696501,0.06345297184849072,0.16161756123937943,0.12441120929559595,0.02241992491956104,0.15302443597231857,0.10299153584368052,0.042238305759632326,0.08715455157842433
2022-05-15,0.09290879345251818,0.0028604491804643086,0.0701269599060948,0.04162967642321116,0.06728159388685014,0.1762573180921809,0.12839928290154679,0.019095084085762402,0.16122310368631684,0.11747488419268144,0.03722241196332931,0.08552044222904374
2022-05-19,0.10278769019709695,0.0064672181920029164,0.08593254074047012,0.032923896934289876,0.06495892234662216,0.1867311024221512,0.12901849015673042,0.012919341747800602,0.1542381685900739,0.11057383954027132,0.030632149864507387,0.08281663926798317
2022-05-23,0.09877158744826844,0.0039530883683816485,0.07245132792675242,0.04564904151887929,0.07522351703531606,0.17351393929847045,0.11844859469278729,0.010610750190876919,0.14856038066859142,0.1544025014449156,0.031414639720441305,0.06700063168631916
2022-05-27,0.10444189352447318,0.0,0.07313262079735813,0.03165736320291744,0.037486618539687086,0.16033202291345786,0.16702298668102694,0.014194001936603152,0.17619250868650868,0.13223900254859636,0.028773556118009545,0.07452742505136165


==> proportions_over_time_ru.csv <==
date,Threats to Culture or Identity,Threats to Survival or Physical Security,Vilification/Villainization,Explicit Dehumanization
2021-11-01,0.09977297660437714,0.03577454662207932,0.08534349759892072,0.014542257012207608
2021-11-08,0.12873013041016332,0.12154255004874236,0.17693425716205965,0.03186479713486951
2021-11-15,0.12464488860103458,0.11160150233654414,0.20847641052799168,0.026746571754024645
2021-11-22,0.13770403471811904,0.07288309487099846,0.15229504610491834,0.01973476906711591
2021-11-29,0.0971394548280044,0.1068059250124117,0.08976395972489018,0.01635756629471625
2021-12-06,0.11275628935172818,0.06270691317552206,0.0936770712540768,0.022311320249607063
2021-12-13,0.11845547289991774,0.04080203827660725,0.10429234141812523,0.025891082007192198
2021-12-20,0.0770460724212289,0.05112835460941735,0.09619421026577264,0.011061820148525399
2021-12-27,0.06790566204266493,0.034905559207228265,0.040544592106584884,0.006062900001253629
2022-01-03,0.06549101738787345,0.09320678799906006,0.07932160202942978,0.010688494269641358
2022-01-10,0.08617969616036548,0.08386680090697377,0.09560524390293627,0.01241746304295775
2022-01-17,0.06173580130028922,0.08438971454290692,0.0527183049780296,0.008012735031651445
2022-01-24,0.08002433594570241,0.10647647988706246,0.05677534576033292,0.003877028722977265
2022-01-31,0.09466593523640641,0.09636793222357604,0.07135235917093438,0.009638822148522875
2022-02-07,0.055535755831442206,0.09065770401790703,0.08162103392347243,0.013081790364697622
2022-02-14,0.06592132603773589,0.142010465256326,0.07504891659620268,0.010947535081934903
2022-02-21,0.07634151123394076,0.1852392755044519,0.11674441883189339,0.011441983627077231
2022-02-28,0.0933162433373201,0.14968326607185553,0.13384502228577147,0.015027283073729405
2022-03-07,0.118032796254976,0.16063389791472577,0.19848489490944246,0.03259996509502353
2022-03-14,0.14956334333856605,0.1482143167940255,0.22253394773732293,0.03794082108469187
2022-03-21,0.144894406754573,0.1269222574900527,0.22115162132050323,0.04141563324151234
2022-03-28,0.12516359007465722,0.13183633217622248,0.19052071804077747,0.034550614244791375
2022-04-04,0.14550118703819329,0.1160619287632034,0.21030387140390663,0.03769138333480922
2022-04-11,0.14087699592139757,0.12369181230381834,0.18726384384046993,0.030799384484841697
2022-04-18,0.12657186841540732,0.1292173006030845,0.17777806071346297,0.03639725579712359
2022-04-25,0.09606029205854288,0.12445108063628234,0.15191039097758627,0.025954676743683174
2022-05-02,0.16724142790194726,0.1097436817147859,0.1824834578049839,0.031812097133429626
2022-05-09,0.1650756620079067,0.10808975535331419,0.1524909374915046,0.026212695306101496
2022-05-16,0.13228991098688783,0.12039072498316232,0.1692668758904055,0.044560476265353734
2022-05-23,0.13059029224632293,0.09835612667013595,0.1364173848498192,0.021506602909844404
2022-05-30,0.1031409610568388,0.10358892366456338,0.11293452168342058,0.019306096644224644
2022-06-06,0.13126768628372554,0.09447119100740842,0.12609163979900162,0.017283854479312247
2022-06-13,0.10827712078806027,0.11592024437719364,0.11432845287284525,0.020318056414398877
2022-06-20,0.10555621241836907,0.07851452249785745,0.10648081769310405,0.02673675524585714
2022-06-27,0.14907252548477962,0.1023627472151551,0.13044035067881715,0.02788100306026194
2022-07-04,0.10947313769639515,0.08491159069296171,0.1173627742320962,0.023317668276058006
2022-07-11,0.12330220591708686,0.1109107570505276,0.13740896524989965,0.02663480183420555
2022-07-18,0.10856548874719638,0.09254282323306862,0.13329202527114314,0.017089122485739443
2022-07-25,0.10381374476465631,0.10506127712753366,0.13516751154446066,0.028630474548025885
2022-08-01,0.09145070187011745,0.1489075213629669,0.13692007514136398,0.027690623305444424
2022-08-08,0.11972108126072646,0.1300736947375457,0.19483574146793137,0.02934833021520382
2022-08-15,0.1273138653190044,0.15983798749931558,0.1943129365382318,0.03420438101404047
2022-08-22,0.12516890707064016,0.13740237189611842,0.20740441352311606,0.034904886230221026
2022-08-29,0.11683603125359139,0.1401794767300384,0.16932125571872,0.026072817903537587
2022-09-05,0.10288023513080541,0.1278060587257679,0.16183515527160955,0.023352521166832965
2022-09-12,0.11701689844474716,0.11694608848932567,0.11700719981733017,0.019948345535906298
2022-09-19,0.10394682462842474,0.124176494830662,0.10008336023460242,0.01768242989792429
2022-09-26,0.07798642675157329,0.12627065435972257,0.10445847983589586,0.017591973655316118
2022-10-03,0.08897943530297683,0.16520378963592647,0.12124138674367596,0.018363739413860342
2022-10-10,0.08581333826409891,0.19793033236645147,0.1324000135480182,0.029727807545736906
2022-10-17,0.08952364241207922,0.1284675859996284,0.10634926685069322,0.0304844468068129
2022-10-24,0.10746951355020705,0.13599238177176232,0.12281417947970918,0.024381832816574564
2022-10-31,0.1071189237972662,0.10882971414049934,0.09858099735918463,0.022448774162384135
2022-11-07,0.11121597593305428,0.08377878343902014,0.10248846370319388,0.019528273175449293
2022-11-14,0.09703174245662852,0.11179813527855516,0.13620225010473688,0.022406520949231748
2022-11-21,0.0998246056044435,0.10908701486951505,0.09998911701597833,0.012016025548633694
2022-11-28,0.10728715623689812,0.10442888869337563,0.09710087234535103,0.021285673166526665
2022-12-05,0.1092036982743463,0.11040874690270774,0.09981791333109118,0.02487690611757377
2022-12-12,0.10581839139596012,0.09693777935373327,0.08470485793691096,0.017285154302211943
2022-12-19,0.10344161019880616,0.09278996491989094,0.08378520233264224,0.016900740493406754
2022-12-26,0.09364249267971264,0.09784034484859616,0.0855562528034553,0.012762361663960362
2023-01-02,0.10875743324335851,0.09833662906054079,0.10736903250576373,0.022196963496035237
2023-01-09,0.10208046198195313,0.07835767167771207,0.09311914094981781,0.019836250215671775
2023-01-16,0.10019917870057478,0.08583960091854792,0.10600028716083833,0.017776738115484445
2023-01-23,0.10218035389664253,0.12615178475865413,0.10705550354620855,0.023139633519420656
2023-01-30,0.09025362214061577,0.11347337877872912,0.10291171183377806,0.01443488101755897
2023-02-06,0.048342702921746514,0.09544238272855893,0.06613099698041633,0.016317692042814243
2023-02-13,0.07866309662252463,0.12223873640344919,0.08822655159704003,0.02435483058095918
2023-02-20,0.07125003106677634,0.14164833883673694,0.08552390545200071,0.019625816044091672
2023-02-27,0.07350845601232531,0.14034083116488796,0.11368596183458346,0.02523581605522205
2023-03-06,0.07904772661799753,0.12712200375170138,0.1256161387095813,0.025823546870889502
2023-03-13,0.07763306922717081,0.10281647078000127,0.09940465115542868,0.019701812862917556
2023-03-20,0.07622184785094714,0.1212262308324977,0.08847466133541133,0.02149532007136405
2023-03-27,0.09050273245452786,0.12618980129000398,0.10820743362570698,0.02351517356297094
2023-04-03,0.09167014985735969,0.12122667552282014,0.11480682952257745,0.02425319843088775
2023-04-10,0.12069457778751201,0.08126349978841366,0.1016168900749649,0.017905554398969733
2023-04-17,0.11738828658520713,0.06221761446935802,0.06820484929559902,0.015420128227456148
2023-04-24,0.08220368239629004,0.07527911567286191,0.07749431416958602,0.014900029672667507
2023-05-01,0.11409379067000003,0.08423692944248272,0.09746194192241805,0.01563395958287308
2023-05-08,0.1445691171841473,0.0818965239704162,0.0646607028326651,0.009068251735477937
2023-05-15,0.12075935504772788,0.08056652826194476,0.09575325924365068,0.016075170637192743
2023-05-22,0.07957712494214994,0.10502471831411568,0.08678963372461393,0.016440984856013318
2023-05-29,0.2556223880575262,0.07612597579923823,0.19144845949674233,0.05362153100942995
2023-06-05,0.17750345303975582,0.19353619305368072,0.17950791029451926,0.038367898495634586
2023-06-12,0.25709051491534907,0.11846645057237744,0.20322478324465204,0.03170043012116124
2023-06-19,0.24616174552849088,0.16672963596600926,0.26051375637537183,0.046463728659023526
2023-06-26,0.2763776485236141,0.11931716003401883,0.23060418401458072,0.04027111932861306
2023-07-03,0.28265128638585457,0.07807929639778782,0.158371543180692,0.023071723513391876
2023-07-10,0.23776392215804704,0.09715689635201738,0.21520733134057707,0.04898416599851062
2023-07-17,0.22104168408795447,0.12998761569169962,0.19224603395075235,0.1268148467823747
2023-07-24,0.020958752251780656,0.20997964471489913,0.0209628657571219,0.00026395513141364057


==> proportions_over_time_uk.csv <==
date,Threats to Culture or Identity,Threats to Survival or Physical Security,Vilification/Villainization,Explicit Dehumanization
2021-12-01 00:00:00+00:00,0.100095329,0.034863135,0.073811794,0.008851968
2021-12-08 00:00:00+00:00,0.089192617,0.01986755,0.07369311,0.013245033
2021-12-15 00:00:00+00:00,0.09089628,0.025366404,0.078776776,0.010005637
2021-12-22 00:00:00+00:00,0.096937213,0.025574273,0.084686064,0.015160796
2021-12-29 00:00:00+00:00,0.081766431,0.015525272,0.056408487,0.010177678
2022-01-05 00:00:00+00:00,0.089725409,0.024622921,0.077736238,0.014309656
2022-01-12 00:00:00+00:00,0.088832792,0.037624715,0.082101214,0.013102536
2022-01-19 00:00:00+00:00,0.096114298,0.04838186,0.076848144,0.010823682
2022-01-26 00:00:00+00:00,0.087325784,0.039525261,0.073932927,0.008710801
2022-02-02 00:00:00+00:00,0.087841768,0.027457824,0.076323444,0.010936591
2022-02-09 00:00:00+00:00,0.105730867,0.054497642,0.069368879,0.010428001
2022-02-16 00:00:00+00:00,0.134165367,0.078917639,0.089891872,0.016030986
2022-02-23 00:00:00+00:00,0.038695383,0.07088878,0.095406407,0.039539454
2022-03-02 00:00:00+00:00,0.054789489,0.080837453,0.127515649,0.04658637
2022-03-09 00:00:00+00:00,0.061893315,0.092812448,0.141071986,0.051562471
2022-03-16 00:00:00+00:00,0.070392473,0.084658274,0.142178856,0.051139086
2022-03-23 00:00:00+00:00,0.083535962,0.078968299,0.131325986,0.048199068
2022-03-30 00:00:00+00:00,0.069792959,0.087253125,0.174124606,0.056769392
2022-04-06 00:00:00+00:00,0.071262062,0.104006289,0.170118183,0.052667245
2022-04-13 00:00:00+00:00,0.074831394,0.101566488,0.129161405,0.039739904
2022-04-20 00:00:00+00:00,0.082209449,0.088658349,0.137081172,0.038384971
2022-04-27 00:00:00+00:00,0.083112212,0.077245121,0.129783596,0.038887906
2022-05-04 00:00:00+00:00,0.083547408,0.074089211,0.124241009,0.041948856
2022-05-11 00:00:00+00:00,0.077696499,0.067551702,0.111833589,0.036455041
2022-05-18 00:00:00+00:00,0.087578962,0.069143093,0.119026366,0.033884922
2022-05-25 00:00:00+00:00,0.082732118,0.074176123,0.119711416,0.037341841
2022-06-01 00:00:00+00:00,0.078586825,0.061999927,0.119213766,0.036644624
2022-06-08 00:00:00+00:00,0.09201342,0.062936254,0.121669045,0.038910956
2022-06-15 00:00:00+00:00,0.08327561,0.059416609,0.101362272,0.035095821
2022-06-22 00:00:00+00:00,0.062696843,0.082692449,0.123562587,0.040064455
2022-06-29 00:00:00+00:00,0.071931956,0.062413933,0.112474686,0.036654516
2022-07-06 00:00:00+00:00,0.068418037,0.053441362,0.1148621,0.039528603
2022-07-13 00:00:00+00:00,0.066398552,0.05803338,0.122943897,0.043474764
2022-07-20 00:00:00+00:00,0.074259759,0.056733942,0.12353773,0.039550928
2022-07-27 00:00:00+00:00,0.068998812,0.056818182,0.128193702,0.041369578
2022-08-03 00:00:00+00:00,0.071969242,0.07337098,0.131042493,0.038687973
2022-08-10 00:00:00+00:00,0.066756951,0.061977217,0.117143312,0.034493747
2022-08-17 00:00:00+00:00,0.072696692,0.067015511,0.113287236,0.034199215
2022-08-24 00:00:00+00:00,0.080720556,0.061148482,0.115684263,0.034887698
2022-08-31 00:00:00+00:00,0.083377939,0.048915057,0.115493886,0.037633302
2022-09-07 00:00:00+00:00,0.055947312,0.039548962,0.123270357,0.054284194
2022-09-14 00:00:00+00:00,0.089859299,0.057620305,0.147637252,0.04433847
2022-09-21 00:00:00+00:00,0.085789198,0.054371604,0.136828735,0.056418037
2022-09-28 00:00:00+00:00,0.087123621,0.055891238,0.086249331,0.035170323
2022-10-05 00:00:00+00:00,0.061278312,0.04931278,0.092178632,0.023511
2022-10-12 00:00:00+00:00,0.062279294,0.050123813,0.101789312,0.035170323
2022-10-19 00:00:00+00:00,0.04161,0.0538127,0.108729872,0.023511
2022-10-26 00:00:00+00:00,0.063291139,0.055468197,0.115024766,0.035026339
2022-11-02 00:00:00+00:00,0.066037325,0.050463305,0.115369557,0.040501153
2022-11-09 00:00:00+00:00,0.059339,0.048836522,0.094948965,0.040533001
2022-11-16 00:00:00+00:00,0.070448384,0.059562044,0.115537018,0.032075078
2022-11-23 00:00:00+00:00,0.07769506,0.074075597,0.110146835,0.032163863
2022-11-30 00:00:00+00:00,0.084174529,0.04742285,0.095504924,0.034568003
2022-12-07 00:00:00+00:00,0.08395574,0.054264638,0.10571692,0.030982019
2022-12-14 00:00:00+00:00,0.059602929,0.059010287,0.091266986,0.030351776
2022-12-21 00:00:00+00:00,0.065042888,0.048805101,0.104536489,0.033438833
2022-12-28 00:00:00+00:00,0.053152805,0.045686654,0.07868472,0.033965184
2023-01-04 00:00:00+00:00,0.079372109,0.053390414,0.108109438,0.031000886
2023-01-11 00:00:00+00:00,0.078129731,0.05231321,0.092183192,0.030129309
2023-01-18 00:00:00+00:00,0.074123123,0.051238971,0.091232169,0.028912981
2023-01-25 00:00:00+00:00,0.059670265,0.050123789,0.082182609,0.025483304
2023-02-01 00:00:00+00:00,0.054968288,0.048304072,0.085255998,0.028265466
2023-02-08 00:00:00+00:00,0.05424322,0.052660084,0.078573512,0.028913053
2023-02-15 00:00:00+00:00,0.070135939,0.060067969,0.096686491,0.026550552
2023-02-22 00:00:00+00:00,0.072350645,0.048419608,0.090663464,0.027147575
2023-03-01 00:00:00+00:00,0.068048734,0.046609369,0.106157915,0.032678504
2023-03-08 00:00:00+00:00,0.085628443,0.043565348,0.092638958,0.027632358
2023-03-15 00:00:00+00:00,0.071346265,0.037449587,0.103322451,0.022853851
2023-03-22 00:00:00+00:00,0.077358491,0.052751572,0.096540881,0.026650943
2023-03-29 00:00:00+00:00,0.105855856,0.033783784,0.091497748,0.025337838
2023-04-05 00:00:00+00:00,0.102235904,0.024465327,0.085709657,0.026895658
2023-04-12 00:00:00+00:00,0.079886591,0.029019346,0.105070047,0.039192795
2023-04-19 00:00:00+00:00,0.093515254,0.031427257,0.070826307,0.027594665
2023-04-26 00:00:00+00:00,0.078869488,0.03950873,0.095738384,0.031370228
2023-05-03 00:00:00+00:00,0.069587285,0.029784961,0.092026179,0.028582877
2023-05-10 00:00:00+00:00,0.039860627,0.017700348,0.062439024,0.027735192
2023-05-17 00:00:00+00:00,0,0,0,0
2023-05-24 00:00:00+00:00,0,0,0,0
2023-05-31 00:00:00+00:00,0,0,0,0
2023-06-07 00:00:00+00:00,0,0,0,0
2023-06-14 00:00:00+00:00,0,0,0,0
2023-06-21 00:00:00+00:00,0,0,0,0
2023-06-28 00:00:00+00:00,0,0,0,0
2023-07-05 00:00:00+00:00,0,0,0,0
2023-07-12 00:00:00+00:00,0,0,0,0
2023-07-19 00:00:00+00:00,0,0,0,0
2023-07-26 00:00:00+00:00,0,0,0,0
2023-08-02 00:00:00+00:00,0,0,0,0
2023-08-09 00:00:00+00:00,0,0,0,0
2023-08-16 00:00:00+00:00,0,0,0,0

==> proportions_over_time_uk2.csv <==
date,Threats to Culture or Identity,Threats to Survival or Physical Security,Vilification/Villainization,Explicit Dehumanization
2021-12-01 00:00:00+00:00,0.024513141767669888,0.11848018521040447,0.3517635843660629,0.021653275228108403
2021-12-08 00:00:00+00:00,0.02409468789629421,0.10370579117937156,0.35465689728054106,0.030858109060166266
2021-12-15 00:00:00+00:00,0.025225479143179255,0.10653889515219842,0.3493517474633596,0.026352874859075535
2021-12-22 00:00:00+00:00,0.0333843797856049,0.10505359877488514,0.3687595712098009,0.032771822358346095
2021-12-29 00:00:00+00:00,0.026220458858030017,0.08176643091254097,0.314818009315163,0.030360531309297913
2022-01-05 00:00:00+00:00,0.029908469769240685,0.15792187701430965,0.3792703364702849,0.029134974861415495
2022-01-12 00:00:00+00:00,0.029570861882437793,0.13883880274071403,0.3732419761990624,0.028729414593100133
2022-01-19 00:00:00+00:00,0.022837969477216148,0.19655806905509254,0.36118627557094923,0.023703864054551358
2022-01-26 00:00:00+00:00,0.02580574912891986,0.1763937282229965,0.3645470383275261,0.02384581881533101
2022-02-02 00:00:00+00:00,0.023385689354275742,0.12949389179755671,0.3735892961023851,0.02675974403723095
2022-02-09 00:00:00+00:00,0.021309394269133117,0.22062023939064201,0.3752266956837142,0.020674646354733407
2022-02-16 00:00:00+00:00,0.0265210608424337,0.33950185593630644,0.5423637635160579,0.024692022163645168
2022-02-23 00:00:00+00:00,0.01386122944225367,0.532015351542408,0.6125186289120715,0.04341690516070321
2022-03-02 00:00:00+00:00,0.017768323104941766,0.4802650709355535,0.6177591405090219,0.051376624171653326
2022-03-09 00:00:00+00:00,0.02126722571884691,0.48052186358882143,0.624052700148632,0.05517734921188322
2022-03-16 00:00:00+00:00,0.024545890142440213,0.47943982227642984,0.6361240580215185,0.05170536219889359
2022-03-23 00:00:00+00:00,0.029632996250426088,0.45326667424156347,0.6233837063970004,0.047858197932053176
2022-03-30 00:00:00+00:00,0.025522373819292052,0.4679181375822918,0.6469563972903349,0.06041885316286614
2022-04-06 00:00:00+00:00,0.024666594383606202,0.44565217391304346,0.6269109834110376,0.05581155806136832
2022-04-13 00:00:00+00:00,0.02775613294999597,0.4637128194104845,0.6186688878738211,0.04156702582153317
2022-04-20 00:00:00+00:00,0.026328333099677553,0.4496284873124912,0.5988223748773307,0.04217019486891911
2022-04-27 00:00:00+00:00,0.027979244059201602,0.450026534583407,0.6031310808420308,0.0399492894628221
2022-05-04 00:00:00+00:00,0.03310368986454928,0.4304063521718823,0.6009166277440449,0.04384633348902382
2022-05-11 00:00:00+00:00,0.02573828230831753,0.3879707396369548,0.5756946325897829,0.041301664709955145
2022-05-18 00:00:00+00:00,0.035052183466080744,0.40002746498214775,0.5738121395221093,0.039480911837407304
2022-05-25 00:00:00+00:00,0.0286770837109814,0.4343254903382518,0.600949860421274,0.04223615995359461
2022-06-01 00:00:00+00:00,0.02813196448796171,0.4089730006210953,0.5867158671586716,0.04022505571590369
2022-06-08 00:00:00+00:00,0.03227796845474529,0.3980178165130539,0.5796151324669315,0.044155643823994443
2022-06-15 00:00:00+00:00,0.030593396444239206,0.392018779342723,0.5479873778188256,0.04025244362348957
2022-06-22 00:00:00+00:00,0.024060646011865524,0.47278986303376547,0.5953270343514246,0.04460558119094704
2022-06-29 00:00:00+00:00,0.022073714054272987,0.42227622519238556,0.5765087079789388,0.041109761036857026
2022-07-06 00:00:00+00:00,0.022833292413454456,0.39422211310254524,0.5739013012521483,0.03989688190522956
2022-07-13 00:00:00+00:00,0.021114015684697365,0.445163884978886,0.5832294389704403,0.04612909712447215
2022-07-20 00:00:00+00:00,0.02326777220722458,0.40609332819128424,0.5748810901144106,0.04070788876033766
2022-07-27 00:00:00+00:00,0.02335858585858586,0.3956476530005942,0.5481283422459893,0.04296642899584076
2022-08-03 00:00:00+00:00,0.021907164884456726,0.4024590492210341,0.5801593976530899,0.04125115142777044
2022-08-10 00:00:00+00:00,0.024097825221062696,0.41432326933800684,0.5908547757508166,0.03863618258583606
2022-08-17 00:00:00+00:00,0.02586432442534106,0.40874602877966737,0.5893851616520277,0.03834797234161839
2022-08-24 00:00:00+00:00,0.029909170372059438,0.42047657051647475,0.5841599209516208,0.03576179074981948
2022-08-31 00:00:00+00:00,0.03182772676740643,0.37501544035903983,0.5749577963519579,0.039321447688063574
2022-09-07 00:00:00+00:00,0.02152075572112826,0.37766098988823843,0.6213078765300691,0.05378525811601916
2022-09-14 00:00:00+00:00,0.023056004414141015,0.3875379340243566,0.610018523627478,0.05044732589760769
2022-09-21 00:00:00+00:00,0.019335262155105497,0.3986310069860984,0.6413802836779338,0.05931126949403712
2022-09-28 00:00:00+00:00,0.022115213126449082,0.3709291956482968,0.6153379703941502,0.055038344925985375
2022-10-05 00:00:00+00:00,0.016727162734422263,0.47162734422262553,0.6044464609800363,0.045402298850574715
2022-10-12 00:00:00+00:00,0.016778409284280024,0.44539359493584724,0.563250859340435,0.03968280978797264
2022-10-19 00:00:00+00:00,0.020006191471248356,0.419704357247891,0.555104094110363,0.03842581843510564
2022-10-26 00:00:00+00:00,0.023075713499488955,0.3911864140262599,0.5602248604450035,0.04092302853997956
2022-11-02 00:00:00+00:00,0.022577978857615175,0.3423674250663418,0.5353460651672685,0.042893809544525166
2022-11-09 00:00:00+00:00,0.021037776100298663,0.3595457678295973,0.5657881781482819,0.04378220486396009
2022-11-16 00:00:00+00:00,0.02477580813347237,0.3492387904066736,0.5205839416058394,0.038415015641293015
2022-11-23 00:00:00+00:00,0.02644675687903591,0.3767531773125488,0.4885863529798873,0.03701723357874388
2022-11-30 00:00:00+00:00,0.03217831980552923,0.36257261752708997,0.5217749577685303,0.040212599398459066
2022-12-07 00:00:00+00:00,0.028722913785154448,0.33669893960350394,0.5253573075149839,0.036237897648686034
2022-12-14 00:00:00+00:00,0.022478093383566863,0.39605469246073743,0.5257164627693349,0.03691317783516065
2022-12-21 00:00:00+00:00,0.024081464153020503,0.3370946286867575,0.5212146231824228,0.03674143387917985
2022-12-28 00:00:00+00:00,0.020618955512572534,0.43822050290135395,0.5463829787234042,0.03822050290135397
2023-01-04 00:00:00+00:00,0.026818226552504675,0.35473870682019487,0.5571794114752485,0.03508512941639602
2023-01-11 00:00:00+00:00,0.020272557982055187,0.39821398340951414,0.54223802268495,0.04130692398848823
2023-01-18 00:00:00+00:00,0.01973070257299027,0.27747411456250276,0.44807359018797493,0.029151668666400034
2023-01-25 00:00:00+00:00,0.020713030379111222,0.36208050882919074,0.48522888944681564,0.03163444639718805
2023-02-01 00:00:00+00:00,0.019487085210037686,0.28752642706131076,0.4832245610809817,0.034332199650703187
2023-02-08 00:00:00+00:00,0.019080948214806482,0.3719951672707578,0.48956380452443443,0.03170437028704745
2023-02-15 00:00:00+00:00,0.026253186066270178,0.3453695836873407,0.5129566694987255,0.03160577740016993
2023-02-22 00:00:00+00:00,0.021700904919157694,0.360681048162285,0.5408500235879401,0.03233692155937728
2023-03-01 00:00:00+00:00,0.02101435587457499,0.34874386097468835,0.5408009066868152,0.036928598413298076
2023-03-08 00:00:00+00:00,0.027404743478854646,0.3637729321254609,0.515728137661037,0.031274184003277646
2023-03-15 00:00:00+00:00,0.02501440368734396,0.3306126368350298,0.5283272517764548,0.03048780487804878
2023-03-22 00:00:00+00:00,0.024842767295597486,0.3474842767295597,0.5121069182389937,0.03089622641509434
2023-03-29 00:00:00+00:00,0.03307995495495496,0.24394707207207209,0.5011261261261262,0.036036036036036036
2023-04-05 00:00:00+00:00,0.037265068049254696,0.2644199611147116,0.47812702527543743,0.030622164614387555
2023-04-12 00:00:00+00:00,0.02685123415610407,0.2606737825216811,0.48482321547698465,0.051701134089392926
2023-04-19 00:00:00+00:00,0.037559405181664875,0.254790740456845,0.4747815422351679,0.03418672390004599
2023-04-26 00:00:00+00:00,0.026339153595738383,0.3333826575910033,0.49940810890796095,0.03847292098253921
2023-05-03 00:00:00+00:00,0.02484306130626419,0.344997996527314,0.5448110057432883,0.0376652864965941
2023-05-10 00:00:00+00:00,0.018954703832752613,0.3087108013937282,0.5404878048780488,0.0445993031358885
2023-05-17 00:00:00+00:00,0.017106842737094837,0.3245798319327731,0.5460684273709484,0.03826530612244898
2023-05-24 00:00:00+00:00,0.015844544095665172,0.37533632286995516,0.5254110612855007,0.03632286995515695
2023-05-31 00:00:00+00:00,0.01823344791510985,0.3624271409355851,0.5484979823643701,0.040801076072335976
2023-06-07 00:00:00+00:00,0.017727187908191826,0.33047210300429186,0.5392797163649935,0.05168874790072775
2023-06-14 00:00:00+00:00,0.017939282428702852,0.2936982520699172,0.5298988040478381,0.04162833486660534
2023-06-21 00:00:00+00:00,0.015267175572519083,0.3498457040766607,0.6740295598505766,0.05278544745817768
2023-06-28 00:00:00+00:00,0.022530783337699763,0.28111082001571913,0.5252816347917213,0.04375163741157977
2023-07-05 00:00:00+00:00,0.017245688577855536,0.2511872031992002,0.4823794051487128,0.04673831542114471
2023-07-12 00:00:00+00:00,0.01893939393939394,0.2481060606060606,0.5110479797979798,0.047979797979797977
2023-07-19 00:00:00+00:00,0.02556931681981622,0.31442269276867757,0.5833000399520575,0.05233719536556133
2023-07-26 00:00:00+00:00,0.026093630084420567,0.3115886415963162,0.5318495778971604,0.05065234075211052
2023-08-02 00:00:00+00:00,0.030555555555555555,0.2861111111111111,0.5972222222222222,0.06388888888888888
2023-08-09 00:00:00+00:00,0.04395604395604396,0.17582417582417584,0.5384615384615384,0.10989010989010989
2023-08-16 00:00:00+00:00,0.0,0.3333333333333333,0.8333333333333334,0.16666666666666666


==> ru_bucha_plottable.csv <==
date,Denial of Russian War Crimes in Bucha,Claims of Ukrainian Responsibility for Civilian Casualties,Allegations of Western and Ukrainian Propaganda,Military Operations,Narratives of Russian Victimhood and Unjust Aggression,Claims of Ukrainian Aggression and Provocations,Critiques of Russian Military Operations and Invasion,International Responses and Condemnations,Conspiracy Theories and Alternative Narratives about Bucha,Reports and Investigations of War Crimes and Atrocities,Portrayal of Ukraine as Sabotaging Peace and Spreading Deception
2022-02-21,0.0,0.0,0.21860096376933394,0.18073385937536438,0.08562575149303354,0.1822731245848546,0.12368131490600852,0.038805791803464586,0.0,0.0,0.17027919406794043
2022-02-25,0.0,0.020630488416819425,0.163624810869926,0.4709940017246417,0.04340708266101906,0.1197451481175558,0.08340972464470801,0.011687676545272427,0.04203069630032922,0.0,0.044470370719728376
2022-03-01,0.0,0.01947132477862043,0.21392606667272868,0.44155007174491456,0.041090177589695076,0.12863076057943493,0.08144873199758566,0.010901980832650881,0.009759342709455847,0.0,0.05322154309491394
2022-03-05,0.0,0.0,0.24367229611753757,0.47801806826678056,0.0,0.08994712224135913,0.04175536079835212,0.06167204266256931,0.021066885689947856,0.0,0.06386822422345345
2022-03-09,0.0,0.017246802038608032,0.21182271624827506,0.22275199722227074,0.07304372336742368,0.20452286174104992,0.08586864147774119,0.01785439752776461,0.0,0.008754696037666852,0.1581341643391999
2022-03-13,0.0,0.024110142638905197,0.20887094841931936,0.22916959553703856,0.07503880174306048,0.20198333765340187,0.08842626061714594,0.049670601326549026,0.0,0.0,0.12273031206457956
2022-03-17,0.0,0.015050463692975297,0.25997102281315243,0.1808458363434937,0.08006762412649793,0.20855736599566066,0.09969956234412651,0.07087970776570897,0.0,0.0,0.08492841691838449
2022-03-21,0.0,0.03175648898167541,0.18675296372916686,0.13269293010026026,0.14098319592737482,0.21327563294828855,0.09523442435443243,0.03126017493448574,0.010555921113669998,0.010133852022139823,0.14735441588850612
2022-03-25,0.0,0.0,0.2805403661227664,0.2530833846917154,0.07016412661747952,0.23134760164441381,0.06634551759109085,0.0,0.0,0.0,0.09851900333253402
2022-03-29,0.0,0.06162422370957943,0.20070834968647186,0.20271323133689512,0.06447573289164422,0.18178839262479632,0.07918126143206594,0.029453610373328463,0.03204358615520004,0.0,0.1480116117900186
2022-04-02,0.04954509368499393,0.05003687955058434,0.199805481248323,0.33974442191292226,0.07176444697014588,0.12926553916092817,0.04205170852600766,0.012049904013784571,0.025062115019914715,0.015643963145540833,0.06503044676685463
2022-04-06,0.009973343691136772,0.078050285686024,0.1835327819299674,0.3555907918208769,0.08683989783215151,0.16849421718344618,0.02245194375362794,0.010670853027565595,0.022435441820302462,0.0,0.061960443254901264
2022-04-10,0.0,0.08198058872442013,0.2752426658115709,0.21620796396154768,0.09563589035398257,0.18990941686161467,0.04631180377346553,0.025199211333264908,0.00816724035533222,0.0,0.06134521882480139
2022-04-14,0.0,0.05166914244429243,0.22583063356583785,0.27921355427320127,0.05167304669524504,0.2275880162573288,0.0,0.0,0.0,0.0,0.16402560676409458
2022-04-18,0.07583380217187524,0.04176424343093448,0.12298407325471801,0.33384695212285126,0.07958030717318017,0.1924657266368882,0.07532432292494486,0.0,0.0,0.0,0.07820057228460775
2022-04-22,0.0,0.045225542005405704,0.10648906024115543,0.5725008903728418,0.04760513490097492,0.07961066433543365,0.05979945522638269,0.0,0.014235316386670704,0.014252538800698817,0.06028139773043629
2022-04-26,0.015948904183581254,0.04382528301523631,0.23883300155843953,0.22731264138537866,0.0321927121707447,0.1793104920007877,0.04452001043345118,0.0602038061709747,0.015273024437113827,0.01565249932050901,0.12692762532378316
2022-04-30,0.0,0.03014688731600571,0.22911093514724976,0.2054973369297286,0.11837575009703798,0.22516905174669358,0.0,0.028581090415627848,0.0,0.0,0.16311894834765656
2022-05-04,0.0,0.01929742272315192,0.2835388809855463,0.3018176018074671,0.05295511183707072,0.16725641689538445,0.05428469092092399,0.0,0.019324655133599447,0.0,0.1015252196968561
2022-05-08,0.0,0.0,0.16553491204655926,0.17964889689737476,0.08724122162933565,0.24037535732390555,0.2487853103056104,0.0,0.0,0.0,0.0784143017972144
2022-05-12,0.0,0.0,0.3306708528736168,0.3595469591203157,0.0,0.15591556324507128,0.0,0.0,0.0,0.0,0.15386662476099625
2022-05-16,0.0,0.05632153567192943,0.28759184148103256,0.2754773578611544,0.0,0.2501360245515829,0.0,0.023978132440994282,0.027617381994790715,0.0,0.07887772599851572
2022-05-20,0.0,0.0,0.21056787109001057,0.5871446180318501,0.0,0.10166407185259638,0.0,0.0,0.0,0.0,0.10062343902554287
2022-05-24,0.036711942546363265,0.13267396102290613,0.21204804015962092,0.13951157725959765,0.10306577450676999,0.14186603123876565,0.06091253469880564,0.0,0.0,0.033050937427134046,0.14015920114003674


==> telegram_data.csv <==
date,Russian Military Actions and Atrocities,Ukrainian Resistance and Military Operations,International Reactions and Diplomatic Movements,Humanitarian Crisis and Civilian Impact,Information and Documentation,Information Warfare/Propaganda,War Crimes Investigations and Accountability,Economic and Infrastructural Impact,Internal Displacement and Refugee Crisis,Comparative References to Bucha
2022-02-24,0.23116068581470778,0.21801660051754176,0.020840038508230622,0.20672348258629045,0.02356557703843156,0.06386294639897136,0.0,0.0,0.0,0.23583066913582648
2022-02-26,0.3635952861935053,0.1418940699729882,0.02250518425314835,0.1704140514920054,0.04912649523301904,0.05672930902300743,0.0,0.01415907343071788,0.016384431646948517,0.16519209875465993
2022-02-28,0.44600946814661974,0.11008594096929192,0.0,0.12408292509556637,0.05586432326093322,0.1311721928556084,0.0,0.05030001840080164,0.005133030702031514,0.07735210056914718
2022-03-02,0.38345550981982823,0.23225936554034415,0.012747121973082323,0.13722106290214514,0.03493668693636289,0.04034580268137463,0.005514302273339818,0.04861356102563996,0.025221702742675982,0.07968488410520687
2022-03-04,0.3891023373103247,0.2104140841249442,0.0,0.18284070289029578,0.01878449977704516,0.07782152920199258,0.0,0.0651195487721838,0.009061386374650583,0.04685591154856324
2022-03-06,0.2807591066944494,0.1283550061949043,0.0,0.19693040846827586,0.13133791797324731,0.025549427006750298,0.0,0.02600609303026313,0.0,0.21106204063210968
2022-03-08,0.3525187747772471,0.07886269222080185,0.0,0.19493515144748633,0.0,0.09732446273352335,0.0,0.0363230011582236,0.1662062181419112,0.07382969952080658
2022-03-10,0.2706371837341643,0.14862431342345428,0.031507070504783546,0.18259687266323693,0.0,0.0,0.0,0.037256165229025986,0.0371796853164984,0.29219870912883655
2022-03-12,0.27970778364040677,0.2428664229865444,0.0,0.0805294383026952,0.1832902316670184,0.0,0.0,0.0,0.14430227865045236,0.06930384475288287
2022-03-14,0.4247521470639308,0.22766439210443712,0.0,0.09027965191155617,0.0,0.038215796969649746,0.0,0.04384720643760199,0.0,0.17524080551282423
2022-03-16,0.3052011570844566,0.2064168901917274,0.0,0.1917305207113217,0.05783698154352733,0.027765051296617282,0.0,0.01018716691244651,0.1272500249962499,0.07361220726365326
2022-03-18,0,0,0,0,0,0,0,0,0,
2022-03-20,0.3088174615950091,0.14446488964681534,0.0,0.16706804528262234,0.0,0.13085738102410466,0.0,0.1475905733093901,0.04560452781553481,0.05559712132652366
2022-03-22,0.2877849820351514,0.2520261762595208,0.01540247762840791,0.16304236557471571,0.080832536268931,0.030740702552858344,0.00861285016720606,0.0295334029834539,0.04579570037304659,0.0862288061567083
2022-03-24,0.34880292292110027,0.15969784286957578,0.029317345482603493,0.19933461940982652,0.06487344453371491,0.0,0.0,0.0,0.06390562323759026,0.13406820154558877
2022-03-26,0.28938129011873515,0.2932193459438456,0.0,0.14075698353133126,0.14769175149917552,0.06419583170892876,0.0,0.0,0.02334023362001893,0.041414563577964816
2022-03-28,0.3938596366999559,0.24919998691275902,0.0,0.09122300028093669,0.024694060734574332,0.06092838322441683,0.0,0.05127488866439567,0.05091357312971548,0.07790647035324612
2022-03-30,0.3331969774804231,0.2576731443119576,0.020917577529911417,0.16876026393832552,0.060523925689974445,0.034985831831934766,0.0,0.04448014175957558,0.011774189337347451,0.06768794812055015
2022-04-01,0.2881555008562894,0.25005484091816194,0.01940621109907547,0.15329452265801985,0.04646685824384476,0.06698384615643296,0.0,0.05314563163779416,0.06846355648535898,0.05402903194502252
2022-04-03,0.3790638539438095,0.09546101672614014,0.04168058349248149,0.13879474930359664,0.08006136971659324,0.11559191391429557,0.006164997171852881,0.003492681092197815,0.01252370339558846,0.12716513124344428
2022-04-05,0.34873736159996854,0.08981690933803824,0.05446290793922056,0.15616453028625643,0.07014574007511154,0.0963475398384764,0.02085071156291358,0.008558729496133188,0.0020084471044942574,0.15290712275938728
2022-04-07,0.33754676381706383,0.07713383645343647,0.019062432671768225,0.16797039635101835,0.11097147572285937,0.11785530110400781,0.0,0.010777382985861516,0.0033042014169606523,0.15537820947702377
2022-04-09,0.2597822441440473,0.14689770790463996,0.05424788063127378,0.24097780642816063,0.058546100439142254,0.08019019117070435,0.0,0.027353058337301905,0.05180339424013619,0.08020161670459362
2022-04-11,0.36102961190933713,0.0828151119113856,0.0458801459097901,0.07157321133234956,0.15197383346549279,0.10456811565524957,0.0,0.014768499483009323,0.0,0.16739147033338592
2022-04-13,0.2836053125701358,0.23018738769681676,0.02675161313936064,0.18443431152704448,0.06458969537600621,0.08160126673457424,0.0,0.0,0.02250502405535063,0.10632538890071122
2022-04-15,0.31875475767914985,0.20898083280755705,0.06134352298575032,0.10593225660463101,0.1949327844232699,0.039504883349024085,0.0,0.0705509621506178,0.0,0.0
2022-04-17,0.4317065071774259,0.1485668165644513,0.028274745834537443,0.10069194641537386,0.02821630056076658,0.023807461738288325,0.0,0.0,0.026701006515301943,0.2120352151938546
2022-04-19,0.37181132497493186,0.1194965198025629,0.03442271247711191,0.09366681318597742,0.10529839454672797,0.05257248510114934,0.0,0.0,0.0,0.22273174991153863
2022-04-21,0.388781982579488,0.058069399811451955,0.037096971638525364,0.17533095747556757,0.100371064802402,0.06280965241550153,0.024664546147493402,0.0,0.013130513813913643,0.13974491131565656
2022-04-23,0.4730119005346865,0.09467104552964693,0.0,0.17398942422123811,0.07629808198381348,0.0,0.0,0.08665093271936532,0.0,0.09537861501124965
2022-04-25,0.2679953333230029,0.1745854404359633,0.03818361364976736,0.11235518156748234,0.031058942430410828,0.040935331846071135,0.0756620118460817,0.033778475824318616,0.0,0.2254456690769018
2022-04-27,0.3826755645477456,0.05361288327570053,0.055179202921480854,0.16179197607457715,0.1288625283530456,0.030127547528077604,0.06096620616215869,0.016366102818166143,0.0,0.11041798831904784
2022-04-29,0.3629362185830221,0.15577132773303368,0.0,0.08987656255593406,0.14022670779973465,0.0,0.07217867887576908,0.0,0.08795270713657519,0.09105779731593128
2022-05-01,0.4830747497610645,0.06060191764449504,0.0,0.25436412382666257,0.03390984844593771,0.02980186048167235,0.05217732668495564,0.0,0.027018872389289458,0.05905130076592268
2022-05-03,0.506088759621809,0.0,0.0,0.13184118167558698,0.11049696377611326,0.0,0.0,0.0,0.0,0.25157309492649077
2022-05-05,0.3794497564548729,0.1452609541578518,0.0,0.06019261241653235,0.11873511679789102,0.13893685448910814,0.0,0.0,0.025130335046399978,0.1322943706373438
2022-05-07,0.3010414149034668,0.0,0.0,0.39017232262135726,0.0,0.0,0.0,0.30878626247517593,0.0,0.0
2022-05-09,0.2941818148526781,0.09136381119841107,0.0,0.20180734920867574,0.0,0.053341341627826167,0.0,0.0,0.0,0.35930568311240896
2022-05-11,0.22521677601336826,0.0807254426040263,0.06388776009174049,0.07217550689635069,0.23225344890106409,0.16354892845497582,0.0,0.0,0.0,0.16219213703847438
2022-05-13,0.2732756691179298,0.23472716697403037,0.0,0.12535479522205414,0.23594038859776054,0.0,0.0,0.0,0.0,0.13070198008822514
2022-05-15,0.39268303362910206,0.10155215224670243,0.0,0.12981018674466668,0.09874838527931541,0.10862481339145653,0.059065332298753416,0.053926585853178256,0.0,0.055589510556825206
2022-05-17,0.4778386391265164,0.12020929058132038,0.0,0.09829431142356589,0.06590673554013883,0.17688137949898977,0.0,0.0,0.0,0.060869643829468724
2022-05-19,0.4601372738316054,0.08701031483477427,0.0,0.05452200014634429,0.2119964173184788,0.13164716455232572,0.0,0.0,0.0,0.05468682931647151
2022-05-21,0.2587483493516286,0.2450570145509467,0.09755421860716566,0.1896442617353412,0.10462379573889626,0.0,0.0,0.0,0.0,0.10437236001602158
2022-05-23,0.2174968640550296,0.2373830768750136,0.0,0.16614131403463267,0.0701045371648619,0.13636431945991956,0.0,0.029920637452841993,0.039067092882658964,0.10352215807504171
2022-05-25,0.4060549243541393,0.2452965314481394,0.0,0.14570472850092522,0.0,0.10744849113435792,0.0,0.03016608603842003,0.031305476089677674,0.03402376243434043
2022-05-27,0.17890509448069347,0.21463501764492687,0.1108067808368495,0.24357199370375468,0.0,0.12216714661008768,0.0,0.09219785583809965,0.0,0.03771611088558815


==> uk_bucha_narrative.csv <==
date,Topic,Score
2022-02-24,Russian Military Actions and Atrocities,0.23116068581470778
2022-02-26,Russian Military Actions and Atrocities,0.3635952861935053
2022-02-28,Russian Military Actions and Atrocities,0.44600946814661974
2022-03-02,Russian Military Actions and Atrocities,0.38345550981982823
2022-03-04,Russian Military Actions and Atrocities,0.3891023373103247
2022-03-06,Russian Military Actions and Atrocities,0.2807591066944494
2022-03-08,Russian Military Actions and Atrocities,0.3525187747772471
2022-03-10,Russian Military Actions and Atrocities,0.2706371837341643
2022-03-12,Russian Military Actions and Atrocities,0.27970778364040677
2022-03-14,Russian Military Actions and Atrocities,0.4247521470639308
2022-03-16,Russian Military Actions and Atrocities,0.3052011570844566
2022-03-20,Russian Military Actions and Atrocities,0.3088174615950091
2022-03-22,Russian Military Actions and Atrocities,0.2877849820351514
2022-03-24,Russian Military Actions and Atrocities,0.34880292292110027
2022-03-26,Russian Military Actions and Atrocities,0.28938129011873515
2022-03-28,Russian Military Actions and Atrocities,0.3938596366999559
2022-03-30,Russian Military Actions and Atrocities,0.3331969774804231
2022-04-01,Russian Military Actions and Atrocities,0.2881555008562894
2022-04-03,Russian Military Actions and Atrocities,0.3790638539438095
2022-04-05,Russian Military Actions and Atrocities,0.34873736159996854
2022-04-07,Russian Military Actions and Atrocities,0.33754676381706383
2022-04-09,Russian Military Actions and Atrocities,0.2597822441440473
2022-04-11,Russian Military Actions and Atrocities,0.36102961190933713
2022-04-13,Russian Military Actions and Atrocities,0.2836053125701358
2022-04-15,Russian Military Actions and Atrocities,0.31875475767914985
2022-04-17,Russian Military Actions and Atrocities,0.4317065071774259
2022-04-19,Russian Military Actions and Atrocities,0.37181132497493186
2022-04-21,Russian Military Actions and Atrocities,0.388781982579488
2022-04-23,Russian Military Actions and Atrocities,0.4730119005346865
2022-04-25,Russian Military Actions and Atrocities,0.2679953333230029
2022-04-27,Russian Military Actions and Atrocities,0.3826755645477456
2022-04-29,Russian Military Actions and Atrocities,0.3629362185830221
2022-05-01,Russian Military Actions and Atrocities,0.4830747497610645
2022-05-03,Russian Military Actions and Atrocities,0.506088759621809
2022-05-05,Russian Military Actions and Atrocities,0.3794497564548729
2022-05-07,Russian Military Actions and Atrocities,0.3010414149034668
2022-05-09,Russian Military Actions and Atrocities,0.2941818148526781
2022-05-11,Russian Military Actions and Atrocities,0.22521677601336826
2022-05-13,Russian Military Actions and Atrocities,0.2732756691179298
2022-05-15,Russian Military Actions and Atrocities,0.39268303362910206
2022-05-17,Russian Military Actions and Atrocities,0.4778386391265164
2022-05-19,Russian Military Actions and Atrocities,0.4601372738316054
2022-05-21,Russian Military Actions and Atrocities,0.2587483493516286
2022-05-23,Russian Military Actions and Atrocities,0.2174968640550296
2022-05-25,Russian Military Actions and Atrocities,0.4060549243541393
2022-05-27,Russian Military Actions and Atrocities,0.17890509448069347
2022-02-24,Ukrainian Resistance and Military Operations,0.21801660051754176
2022-02-26,Ukrainian Resistance and Military Operations,0.1418940699729882
2022-02-28,Ukrainian Resistance and Military Operations,0.11008594096929192
2022-03-02,Ukrainian Resistance and Military Operations,0.23225936554034415
2022-03-04,Ukrainian Resistance and Military Operations,0.2104140841249442
2022-03-06,Ukrainian Resistance and Military Operations,0.1283550061949043
2022-03-08,Ukrainian Resistance and Military Operations,0.07886269222080185
2022-03-10,Ukrainian Resistance and Military Operations,0.14862431342345428
2022-03-12,Ukrainian Resistance and Military Operations,0.2428664229865444
2022-03-14,Ukrainian Resistance and Military Operations,0.22766439210443712
2022-03-16,Ukrainian Resistance and Military Operations,0.2064168901917274
2022-03-20,Ukrainian Resistance and Military Operations,0.14446488964681534
2022-03-22,Ukrainian Resistance and Military Operations,0.2520261762595208
2022-03-24,Ukrainian Resistance and Military Operations,0.15969784286957578
2022-03-26,Ukrainian Resistance and Military Operations,0.2932193459438456
2022-03-28,Ukrainian Resistance and Military Operations,0.24919998691275902
2022-03-30,Ukrainian Resistance and Military Operations,0.2576731443119576
2022-04-01,Ukrainian Resistance and Military Operations,0.25005484091816194
2022-04-03,Ukrainian Resistance and Military Operations,0.09546101672614014
2022-04-05,Ukrainian Resistance and Military Operations,0.08981690933803824
2022-04-07,Ukrainian Resistance and Military Operations,0.07713383645343647
2022-04-09,Ukrainian Resistance and Military Operations,0.14689770790463996
2022-04-11,Ukrainian Resistance and Military Operations,0.0828151119113856
2022-04-13,Ukrainian Resistance and Military Operations,0.23018738769681676
2022-04-15,Ukrainian Resistance and Military Operations,0.20898083280755705
2022-04-17,Ukrainian Resistance and Military Operations,0.1485668165644513
2022-04-19,Ukrainian Resistance and Military Operations,0.1194965198025629
2022-04-21,Ukrainian Resistance and Military Operations,0.058069399811451955
2022-04-23,Ukrainian Resistance and Military Operations,0.09467104552964693
2022-04-25,Ukrainian Resistance and Military Operations,0.1745854404359633
2022-04-27,Ukrainian Resistance and Military Operations,0.05361288327570053
2022-04-29,Ukrainian Resistance and Military Operations,0.15577132773303368
2022-05-01,Ukrainian Resistance and Military Operations,0.06060191764449504
2022-05-05,Ukrainian Resistance and Military Operations,0.1452609541578518
2022-05-09,Ukrainian Resistance and Military Operations,0.09136381119841107
2022-05-11,Ukrainian Resistance and Military Operations,0.0807254426040263
2022-05-13,Ukrainian Resistance and Military Operations,0.23472716697403037
2022-05-15,Ukrainian Resistance and Military Operations,0.10155215224670243
2022-05-17,Ukrainian Resistance and Military Operations,0.12020929058132038
2022-05-19,Ukrainian Resistance and Military Operations,0.08701031483477427
2022-05-21,Ukrainian Resistance and Military Operations,0.2450570145509467
2022-05-23,Ukrainian Resistance and Military Operations,0.2373830768750136
2022-05-25,Ukrainian Resistance and Military Operations,0.2452965314481394
2022-05-27,Ukrainian Resistance and Military Operations,0.21463501764492687
2022-02-24,International Reactions and Diplomatic Movements,0.020840038508230622
2022-02-26,International Reactions and Diplomatic Movements,0.02250518425314835
2022-03-02,International Reactions and Diplomatic Movements,0.012747121973082323
2022-03-10,International Reactions and Diplomatic Movements,0.031507070504783546
2022-03-22,International Reactions and Diplomatic Movements,0.01540247762840791
2022-03-24,International Reactions and Diplomatic Movements,0.029317345482603493
2022-03-30,International Reactions and Diplomatic Movements,0.020917577529911417
2022-04-01,International Reactions and Diplomatic Movements,0.01940621109907547
2022-04-03,International Reactions and Diplomatic Movements,0.04168058349248149
2022-04-05,International Reactions and Diplomatic Movements,0.05446290793922056
2022-04-07,International Reactions and Diplomatic Movements,0.019062432671768225
2022-04-09,International Reactions and Diplomatic Movements,0.05424788063127378
2022-04-11,International Reactions and Diplomatic Movements,0.0458801459097901
2022-04-13,International Reactions and Diplomatic Movements,0.02675161313936064
2022-04-15,International Reactions and Diplomatic Movements,0.06134352298575032
2022-04-17,International Reactions and Diplomatic Movements,0.028274745834537443
2022-04-19,International Reactions and Diplomatic Movements,0.03442271247711191
2022-04-21,International Reactions and Diplomatic Movements,0.037096971638525364
2022-04-25,International Reactions and Diplomatic Movements,0.03818361364976736
2022-04-27,International Reactions and Diplomatic Movements,0.055179202921480854
2022-05-11,International Reactions and Diplomatic Movements,0.06388776009174049
2022-05-21,International Reactions and Diplomatic Movements,0.09755421860716566
2022-05-27,International Reactions and Diplomatic Movements,0.1108067808368495
2022-02-24,Humanitarian Crisis and Civilian Impact,0.20672348258629045
2022-02-26,Humanitarian Crisis and Civilian Impact,0.1704140514920054
2022-02-28,Humanitarian Crisis and Civilian Impact,0.12408292509556637
2022-03-02,Humanitarian Crisis and Civilian Impact,0.13722106290214514
2022-03-04,Humanitarian Crisis and Civilian Impact,0.18284070289029578
2022-03-06,Humanitarian Crisis and Civilian Impact,0.19693040846827586
2022-03-08,Humanitarian Crisis and Civilian Impact,0.19493515144748633
2022-03-10,Humanitarian Crisis and Civilian Impact,0.18259687266323693
2022-03-12,Humanitarian Crisis and Civilian Impact,0.0805294383026952
2022-03-14,Humanitarian Crisis and Civilian Impact,0.09027965191155617
2022-03-16,Humanitarian Crisis and Civilian Impact,0.1917305207113217
2022-03-20,Humanitarian Crisis and Civilian Impact,0.16706804528262234
2022-03-22,Humanitarian Crisis and Civilian Impact,0.16304236557471571
2022-03-24,Humanitarian Crisis and Civilian Impact,0.19933461940982652
2022-03-26,Humanitarian Crisis and Civilian Impact,0.14075698353133126
2022-03-28,Humanitarian Crisis and Civilian Impact,0.09122300028093669
2022-03-30,Humanitarian Crisis and Civilian Impact,0.16876026393832552
2022-04-01,Humanitarian Crisis and Civilian Impact,0.15329452265801985
2022-04-03,Humanitarian Crisis and Civilian Impact,0.13879474930359664
2022-04-05,Humanitarian Crisis and Civilian Impact,0.15616453028625643
2022-04-07,Humanitarian Crisis and Civilian Impact,0.16797039635101835
2022-04-09,Humanitarian Crisis and Civilian Impact,0.24097780642816063
2022-04-11,Humanitarian Crisis and Civilian Impact,0.07157321133234956
2022-04-13,Humanitarian Crisis and Civilian Impact,0.18443431152704448
2022-04-15,Humanitarian Crisis and Civilian Impact,0.10593225660463101
2022-04-17,Humanitarian Crisis and Civilian Impact,0.10069194641537386
2022-04-19,Humanitarian Crisis and Civilian Impact,0.09366681318597742
2022-04-21,Humanitarian Crisis and Civilian Impact,0.17533095747556757
2022-04-23,Humanitarian Crisis and Civilian Impact,0.17398942422123811
2022-04-25,Humanitarian Crisis and Civilian Impact,0.11235518156748234
2022-04-27,Humanitarian Crisis and Civilian Impact,0.16179197607457715
2022-04-29,Humanitarian Crisis and Civilian Impact,0.08987656255593406
2022-05-01,Humanitarian Crisis and Civilian Impact,0.25436412382666257
2022-05-03,Humanitarian Crisis and Civilian Impact,0.13184118167558698
2022-05-05,Humanitarian Crisis and Civilian Impact,0.06019261241653235
2022-05-07,Humanitarian Crisis and Civilian Impact,0.39017232262135726
2022-05-09,Humanitarian Crisis and Civilian Impact,0.20180734920867574
2022-05-11,Humanitarian Crisis and Civilian Impact,0.07217550689635069
2022-05-13,Humanitarian Crisis and Civilian Impact,0.12535479522205414
2022-05-15,Humanitarian Crisis and Civilian Impact,0.12981018674466668
2022-05-17,Humanitarian Crisis and Civilian Impact,0.09829431142356589
2022-05-19,Humanitarian Crisis and Civilian Impact,0.05452200014634429
2022-05-21,Humanitarian Crisis and Civilian Impact,0.1896442617353412
2022-05-23,Humanitarian Crisis and Civilian Impact,0.16614131403463267
2022-05-25,Humanitarian Crisis and Civilian Impact,0.14570472850092522
2022-05-27,Humanitarian Crisis and Civilian Impact,0.24357199370375468
2022-02-24,Information and Documentation,0.02356557703843156
2022-02-26,Information and Documentation,0.04912649523301904
2022-02-28,Information and Documentation,0.05586432326093322
2022-03-02,Information and Documentation,0.03493668693636289
2022-03-04,Information and Documentation,0.01878449977704516
2022-03-06,Information and Documentation,0.13133791797324731
2022-03-12,Information and Documentation,0.1832902316670184
2022-03-16,Information and Documentation,0.05783698154352733
2022-03-22,Information and Documentation,0.080832536268931
2022-03-24,Information and Documentation,0.06487344453371491
2022-03-26,Information and Documentation,0.14769175149917552
2022-03-28,Information and Documentation,0.024694060734574332
2022-03-30,Information and Documentation,0.060523925689974445
2022-04-01,Information and Documentation,0.04646685824384476
2022-04-03,Information and Documentation,0.08006136971659324
2022-04-05,Information and Documentation,0.07014574007511154
2022-04-07,Information and Documentation,0.11097147572285937
2022-04-09,Information and Documentation,0.058546100439142254
2022-04-11,Information and Documentation,0.15197383346549279
2022-04-13,Information and Documentation,0.06458969537600621
2022-04-15,Information and Documentation,0.1949327844232699
2022-04-17,Information and Documentation,0.02821630056076658
2022-04-19,Information and Documentation,0.10529839454672797
2022-04-21,Information and Documentation,0.100371064802402
2022-04-23,Information and Documentation,0.07629808198381348
2022-04-25,Information and Documentation,0.031058942430410828
2022-04-27,Information and Documentation,0.1288625283530456
2022-04-29,Information and Documentation,0.14022670779973465
2022-05-01,Information and Documentation,0.03390984844593771
2022-05-03,Information and Documentation,0.11049696377611326
2022-05-05,Information and Documentation,0.11873511679789102
2022-05-11,Information and Documentation,0.23225344890106409
2022-05-13,Information and Documentation,0.23594038859776054
2022-05-15,Information and Documentation,0.09874838527931541
2022-05-17,Information and Documentation,0.06590673554013883
2022-05-19,Information and Documentation,0.2119964173184788
2022-05-21,Information and Documentation,0.10462379573889626
2022-05-23,Information and Documentation,0.0701045371648619
2022-02-24,Information Warfare/Propaganda,0.06386294639897136
2022-02-26,Information Warfare/Propaganda,0.05672930902300743
2022-02-28,Information Warfare/Propaganda,0.1311721928556084
2022-03-02,Information Warfare/Propaganda,0.04034580268137463
2022-03-04,Information Warfare/Propaganda,0.07782152920199258
2022-03-06,Information Warfare/Propaganda,0.025549427006750298
2022-03-08,Information Warfare/Propaganda,0.09732446273352335
2022-03-14,Information Warfare/Propaganda,0.038215796969649746
2022-03-16,Information Warfare/Propaganda,0.027765051296617282
2022-03-20,Information Warfare/Propaganda,0.13085738102410466
2022-03-22,Information Warfare/Propaganda,0.030740702552858344
2022-03-26,Information Warfare/Propaganda,0.06419583170892876
2022-03-28,Information Warfare/Propaganda,0.06092838322441683
2022-03-30,Information Warfare/Propaganda,0.034985831831934766
2022-04-01,Information Warfare/Propaganda,0.06698384615643296
2022-04-03,Information Warfare/Propaganda,0.11559191391429557
2022-04-05,Information Warfare/Propaganda,0.0963475398384764
2022-04-07,Information Warfare/Propaganda,0.11785530110400781
2022-04-09,Information Warfare/Propaganda,0.08019019117070435
2022-04-11,Information Warfare/Propaganda,0.10456811565524957
2022-04-13,Information Warfare/Propaganda,0.08160126673457424
2022-04-15,Information Warfare/Propaganda,0.039504883349024085
2022-04-17,Information Warfare/Propaganda,0.023807461738288325
2022-04-19,Information Warfare/Propaganda,0.05257248510114934
2022-04-21,Information Warfare/Propaganda,0.06280965241550153
2022-04-25,Information Warfare/Propaganda,0.040935331846071135
2022-04-27,Information Warfare/Propaganda,0.030127547528077604
2022-05-01,Information Warfare/Propaganda,0.02980186048167235
2022-05-05,Information Warfare/Propaganda,0.13893685448910814
2022-05-09,Information Warfare/Propaganda,0.053341341627826167
2022-05-11,Information Warfare/Propaganda,0.16354892845497582
2022-05-15,Information Warfare/Propaganda,0.10862481339145653
2022-05-17,Information Warfare/Propaganda,0.17688137949898977
2022-05-19,Information Warfare/Propaganda,0.13164716455232572
2022-05-23,Information Warfare/Propaganda,0.13636431945991956
2022-05-25,Information Warfare/Propaganda,0.10744849113435792
2022-05-27,Information Warfare/Propaganda,0.12216714661008768
2022-03-02,War Crimes Investigations and Accountability,0.005514302273339818
2022-03-22,War Crimes Investigations and Accountability,0.00861285016720606
2022-04-03,War Crimes Investigations and Accountability,0.006164997171852881
2022-04-05,War Crimes Investigations and Accountability,0.02085071156291358
2022-04-21,War Crimes Investigations and Accountability,0.024664546147493402
2022-04-25,War Crimes Investigations and Accountability,0.0756620118460817
2022-04-27,War Crimes Investigations and Accountability,0.06096620616215869
2022-04-29,War Crimes Investigations and Accountability,0.07217867887576908
2022-05-01,War Crimes Investigations and Accountability,0.05217732668495564
2022-05-15,War Crimes Investigations and Accountability,0.059065332298753416
2022-02-26,Economic and Infrastructural Impact,0.01415907343071788
2022-02-28,Economic and Infrastructural Impact,0.05030001840080164
2022-03-02,Economic and Infrastructural Impact,0.04861356102563996
2022-03-04,Economic and Infrastructural Impact,0.0651195487721838
2022-03-06,Economic and Infrastructural Impact,0.02600609303026313
2022-03-08,Economic and Infrastructural Impact,0.0363230011582236
2022-03-10,Economic and Infrastructural Impact,0.037256165229025986
2022-03-14,Economic and Infrastructural Impact,0.04384720643760199
2022-03-16,Economic and Infrastructural Impact,0.01018716691244651
2022-03-20,Economic and Infrastructural Impact,0.1475905733093901
2022-03-22,Economic and Infrastructural Impact,0.0295334029834539
2022-03-28,Economic and Infrastructural Impact,0.05127488866439567
2022-03-30,Economic and Infrastructural Impact,0.04448014175957558
2022-04-01,Economic and Infrastructural Impact,0.05314563163779416
2022-04-03,Economic and Infrastructural Impact,0.003492681092197815
2022-04-05,Economic and Infrastructural Impact,0.008558729496133188
2022-04-07,Economic and Infrastructural Impact,0.010777382985861516
2022-04-09,Economic and Infrastructural Impact,0.027353058337301905
2022-04-11,Economic and Infrastructural Impact,0.014768499483009323
2022-04-15,Economic and Infrastructural Impact,0.0705509621506178
2022-04-23,Economic and Infrastructural Impact,0.08665093271936532
2022-04-25,Economic and Infrastructural Impact,0.033778475824318616
2022-04-27,Economic and Infrastructural Impact,0.016366102818166143
2022-05-07,Economic and Infrastructural Impact,0.30878626247517593
2022-05-15,Economic and Infrastructural Impact,0.053926585853178256
2022-05-23,Economic and Infrastructural Impact,0.029920637452841993
2022-05-25,Economic and Infrastructural Impact,0.03016608603842003
2022-05-27,Economic and Infrastructural Impact,0.09219785583809965
2022-02-26,Internal Displacement and Refugee Crisis,0.016384431646948517
2022-02-28,Internal Displacement and Refugee Crisis,0.005133030702031514
2022-03-02,Internal Displacement and Refugee Crisis,0.025221702742675982
2022-03-04,Internal Displacement and Refugee Crisis,0.009061386374650583
2022-03-08,Internal Displacement and Refugee Crisis,0.1662062181419112
2022-03-10,Internal Displacement and Refugee Crisis,0.0371796853164984
2022-03-12,Internal Displacement and Refugee Crisis,0.14430227865045236
2022-03-16,Internal Displacement and Refugee Crisis,0.1272500249962499
2022-03-20,Internal Displacement and Refugee Crisis,0.04560452781553481
2022-03-22,Internal Displacement and Refugee Crisis,0.04579570037304659
2022-03-24,Internal Displacement and Refugee Crisis,0.06390562323759026
2022-03-26,Internal Displacement and Refugee Crisis,0.02334023362001893
2022-03-28,Internal Displacement and Refugee Crisis,0.05091357312971548
2022-03-30,Internal Displacement and Refugee Crisis,0.011774189337347451
2022-04-01,Internal Displacement and Refugee Crisis,0.06846355648535898
2022-04-03,Internal Displacement and Refugee Crisis,0.01252370339558846
2022-04-05,Internal Displacement and Refugee Crisis,0.0020084471044942574
2022-04-07,Internal Displacement and Refugee Crisis,0.0033042014169606523
2022-04-09,Internal Displacement and Refugee Crisis,0.05180339424013619
2022-04-13,Internal Displacement and Refugee Crisis,0.02250502405535063
2022-04-17,Internal Displacement and Refugee Crisis,0.026701006515301943
2022-04-21,Internal Displacement and Refugee Crisis,0.013130513813913643
2022-04-29,Internal Displacement and Refugee Crisis,0.08795270713657519
2022-05-01,Internal Displacement and Refugee Crisis,0.027018872389289458
2022-05-05,Internal Displacement and Refugee Crisis,0.025130335046399978
2022-05-23,Internal Displacement and Refugee Crisis,0.039067092882658964
2022-05-25,Internal Displacement and Refugee Crisis,0.031305476089677674
2022-02-24,Comparative References to Bucha,0.23583066913582648
2022-02-26,Comparative References to Bucha,0.16519209875465993
2022-02-28,Comparative References to Bucha,0.07735210056914718
2022-03-02,Comparative References to Bucha,0.07968488410520687
2022-03-04,Comparative References to Bucha,0.04685591154856324
2022-03-06,Comparative References to Bucha,0.21106204063210968
2022-03-08,Comparative References to Bucha,0.07382969952080658
2022-03-10,Comparative References to Bucha,0.29219870912883655
2022-03-12,Comparative References to Bucha,0.06930384475288287
2022-03-14,Comparative References to Bucha,0.17524080551282423
2022-03-16,Comparative References to Bucha,0.07361220726365326
2022-03-20,Comparative References to Bucha,0.05559712132652366
2022-03-22,Comparative References to Bucha,0.0862288061567083
2022-03-24,Comparative References to Bucha,0.13406820154558877
2022-03-26,Comparative References to Bucha,0.041414563577964816
2022-03-28,Comparative References to Bucha,0.07790647035324612
2022-03-30,Comparative References to Bucha,0.06768794812055015
2022-04-01,Comparative References to Bucha,0.05402903194502252
2022-04-03,Comparative References to Bucha,0.12716513124344428
2022-04-05,Comparative References to Bucha,0.15290712275938728
2022-04-07,Comparative References to Bucha,0.15537820947702377
2022-04-09,Comparative References to Bucha,0.08020161670459362
2022-04-11,Comparative References to Bucha,0.16739147033338592
2022-04-13,Comparative References to Bucha,0.10632538890071122
2022-04-17,Comparative References to Bucha,0.2120352151938546
2022-04-19,Comparative References to Bucha,0.22273174991153863
2022-04-21,Comparative References to Bucha,0.13974491131565656
2022-04-23,Comparative References to Bucha,0.09537861501124965
2022-04-25,Comparative References to Bucha,0.2254456690769018
2022-04-27,Comparative References to Bucha,0.11041798831904784
2022-04-29,Comparative References to Bucha,0.09105779731593128
2022-05-01,Comparative References to Bucha,0.05905130076592268
2022-05-03,Comparative References to Bucha,0.25157309492649077
2022-05-05,Comparative References to Bucha,0.1322943706373438
2022-05-09,Comparative References to Bucha,0.35930568311240896
2022-05-11,Comparative References to Bucha,0.16219213703847438
2022-05-13,Comparative References to Bucha,0.13070198008822514
2022-05-15,Comparative References to Bucha,0.055589510556825206
2022-05-17,Comparative References to Bucha,0.060869643829468724
2022-05-19,Comparative References to Bucha,0.05468682931647151
2022-05-21,Comparative References to Bucha,0.10437236001602158
2022-05-23,Comparative References to Bucha,0.10352215807504171
2022-05-25,Comparative References to Bucha,0.03402376243434043
2022-05-27,Comparative References to Bucha,0.03771611088558815

==> uk_bucha_rounded_5.csv <==
date,Russian Military Actions and Atrocities,Ukrainian Resistance and Military Operations,International Reactions and Diplomatic Movements,Humanitarian Crisis and Civilian Impact,Information and Documentation,Information Warfare/Propaganda,War Crimes Investigations and Accountability,Economic and Infrastructural Impact,Internal Displacement and Refugee Crisis,Comparative References to Bucha
2022-02-24,0.3297382293121208,0.16135488186980496,0.022079487841181824,0.17969659903149818,0.04259181729553712,0.05855303156770768,0.0,0.010539290132694933,0.012195732978675853,0.18325092997077863
2022-02-28,0.417156154762681,0.16643901918573134,0.005879671165031787,0.1301429541897162,0.04621135060485575,0.08927808464364803,0.0025434983787156373,0.04952213184564572,0.014399027057175572,0.078428108166799
2022-03-04,0.36080156885858683,0.1889791042867033,0.0,0.18652113121838687,0.048185028159993266,0.06416732439100585,0.0,0.05490256661273548,0.006694425410103323,0.08974885106248506
2022-03-08,0.30876993025920985,0.11613590931932179,0.01683403938752673,0.18834288286457235,0.0,0.045324584205392156,0.0,0.03682158514179412,0.09726811311278,0.190502955709403
2022-03-12,0.371621755101196,0.23323296326661,0.0,0.0867081055340762,0.06714002269066975,0.024217181482352017,0.0,0.027785780750218727,0.05285856302755758,0.13643562814731974
2022-03-16,0.3052011570844566,0.2064168901917274,0.0,0.1917305207113217,0.05783698154352733,0.027765051296617282,0.0,0.01018716691244651,0.1272500249962499,0.07361220726365326
2022-03-20,0.2925843285865581,0.22748204733262004,0.011887826506145366,0.163960974907877,0.06238757103886028,0.05358606580124736,0.006647506393538205,0.05647256018838999,0.04575207720669539,0.0792390420380683
2022-03-24,0.31360176748823754,0.23879548730791156,0.011949858482633604,0.1646334446321709,0.11393470318128406,0.03802937320224484,0.0,0.0,0.03987483650589468,0.07918052919962282
2022-03-28,0.3516425520139456,0.25509672813844997,0.014557211196605638,0.14518366188496154,0.04962920968075478,0.042874132006314306,0.0,0.046546206981275,0.023675224178659006,0.0707950739190341
2022-04-01,0.3497881242725869,0.14524573784554026,0.034507441722354995,0.14346419309617553,0.06924273971274614,0.0999383837029446,0.004179648361790741,0.01948270080085997,0.030538329788912157,0.10361270069608876
2022-04-05,0.34516727684878196,0.08577068714491501,0.043169257734925186,0.15993090123712242,0.08317018605373973,0.10320906162809292,0.0141988053067649,0.009266536276924303,0.0024218256211707614,0.15369546214756283
2022-04-09,0.32119846970233423,0.10802547589752257,0.04917204809943058,0.13821769470719772,0.1152189685995023,0.09497773717640894,0.0,0.019719318100829913,0.020379674141925506,0.13309061357484822
2022-04-13,0.298704631350853,0.2210775843550965,0.04161142877470108,0.15071180044504412,0.12058181264227068,0.0635177177544311,0.0,0.030306921332459456,0.012837430973139963,0.060650672372004104
2022-04-17,0.4033374589461571,0.13479781844792216,0.031186698946521874,0.09736452781362298,0.0647258420905339,0.03743186866296748,0.0,0.0,0.014054210666261469,0.21710157442601308
2022-04-21,0.40871983155660935,0.06673328198490519,0.02831584213023259,0.1750134065616888,0.09467281045860523,0.047942139843165386,0.018826264357411075,0.020510921205032277,0.010022423389878526,0.12924307851247158
2022-04-25,0.3505667586165623,0.08748344945240885,0.05042068376099793,0.14795038869952817,0.10147893899134093,0.03315357080607801,0.06508081918367184,0.02124131539565264,0.0,0.14262407509375935
2022-04-29,0.44922891563166917,0.08741336636510164,0.0,0.2080241306493917,0.06386179435007189,0.02140597935411602,0.05781217540481095,0.0,0.04418535880710869,0.0680682794377299
2022-05-03,0.4042536092739731,0.11680975636577914,0.0,0.0742258922288982,0.1171215701815769,0.11172431172016498,0.0,0.0,0.020208240618951705,0.155656619610656
2022-05-07,0.2961654495664137,0.0649435496481011,0.0,0.2562780613998806,0.0,0.03791628241930539,0.0,0.08929371170845696,0.0,0.25540294525784224
2022-05-11,0.2419623227917635,0.134385502434798,0.04162683383912173,0.0907051941773778,0.23353811896256188,0.1065622594936121,0.0,0.0,0.0,0.15121976830076503
2022-05-15,0.4259788676480301,0.10884709164181343,0.0,0.11748748235517743,0.08590730321271443,0.13531312454306266,0.035970792731985404,0.03284129568012658,0.0,0.05765404218708994
2022-05-19,0.41662779309181047,0.12115583626821665,0.02107630003255831,0.08371476461094882,0.18879888039999437,0.10320518451132538,0.0,0.0,0.0,0.065421241085146
2022-05-23,0.3118731005167227,0.2413438837418082,0.0,0.15591248570589802,0.035016127971357926,0.12189149847730038,0.0,0.030043488280406483,0.035182283182042265,0.06873713212446403
2022-05-27,0.17890509448069347,0.21463501764492687,0.1108067808368495,0.24357199370375468,0.0,0.12216714661008768,0.0,0.09219785583809965,0.0,0.03771611088558815


==> ukrainain_russian_views.csv <==
Group,WithOtherism,WithoutOtherism,StderrWithOtherism,StderrWithoutOtherism
Pro-Russian,0.09401512781608384,-0.019732935424514174,0.00915622381983699,0.0028023775916430093
Pro-Ukrainian,0.013367843356720302,-0.004545583971878212,0.002435567764630169,0.001285694951818988

